Novel Adaptive Genetic Algorithm Sample Consensus

Random sample consensus (RANSAC) is a successful algorithm in model fitting applications. It is vital to have strong exploration phase when there are an enormous amount of outliers within the dataset. Achieving a proper model is guaranteed by pure exploration strategy of RANSAC. However, finding the optimum result requires exploitation. GASAC is an evolutionary paradigm to add exploitation capability to the algorithm. Although GASAC improves the results of RANSAC, it has a fixed strategy for balancing between exploration and exploitation. In this paper, a new paradigm is proposed based on genetic algorithm with an adaptive strategy. We utilize an adaptive genetic operator to select high fitness individuals as parents and mutate low fitness ones. In the mutation phase, a training method is used to gradually learn which gene is the best replacement for the mutated gene. The proposed method adaptively balance between exploration and exploitation by learning about genes. During the final Iterations, the algorithm draws on this information to improve the final results. The proposed method is extensively evaluated on two set of experiments. In all tests, our method outperformed the other methods in terms of both the number of inliers found and the speed of the algorithm.

==> EVEx1plot00.dat <==
X	Y	Z	W
1	1.356000e+01	1.179000e+01	1.263000e+01
2	1.356000e+01	1.179000e+01	1.263000e+01
3	1.356000e+01	1.179000e+01	1.263000e+01
4	1.356000e+01	1.179000e+01	1.263000e+01
5	1.356000e+01	1.179000e+01	1.263000e+01
6	1.356000e+01	1.179000e+01	1.263000e+01
7	1.356000e+01	1.179000e+01	1.263000e+01
8	1.356000e+01	1.179000e+01	1.263000e+01
9	1.356000e+01	1.179000e+01	1.263000e+01
10	1.356000e+01	1.179000e+01	1.263000e+01
11	1.803000e+01	1.594000e+01	2.055000e+01
12	1.803000e+01	1.594000e+01	2.055000e+01
13	1.803000e+01	1.594000e+01	2.055000e+01
14	1.803000e+01	1.594000e+01	2.055000e+01
15	1.803000e+01	1.594000e+01	2.055000e+01
16	1.803000e+01	1.594000e+01	2.055000e+01
17	1.803000e+01	1.594000e+01	2.055000e+01
18	1.803000e+01	1.594000e+01	2.055000e+01
19	1.803000e+01	1.594000e+01	2.055000e+01
20	1.803000e+01	1.594000e+01	2.055000e+01
21	2.466000e+01	1.931000e+01	2.760000e+01
22	2.466000e+01	1.931000e+01	2.760000e+01
23	2.466000e+01	1.931000e+01	2.760000e+01
24	2.466000e+01	1.931000e+01	2.760000e+01
25	2.466000e+01	1.931000e+01	2.760000e+01
26	2.466000e+01	1.931000e+01	2.760000e+01
27	2.466000e+01	1.931000e+01	2.760000e+01
28	2.466000e+01	1.931000e+01	2.760000e+01
29	2.466000e+01	1.931000e+01	2.760000e+01
30	2.466000e+01	1.931000e+01	2.760000e+01
31	2.871000e+01	2.492000e+01	3.018000e+01
32	2.871000e+01	2.492000e+01	3.018000e+01
33	2.871000e+01	2.492000e+01	3.018000e+01
34	2.871000e+01	2.492000e+01	3.018000e+01
35	2.871000e+01	2.492000e+01	3.018000e+01
36	2.871000e+01	2.492000e+01	3.018000e+01
37	2.871000e+01	2.492000e+01	3.018000e+01
38	2.871000e+01	2.492000e+01	3.018000e+01
39	2.871000e+01	2.492000e+01	3.018000e+01
40	2.871000e+01	2.492000e+01	3.018000e+01
41	3.391000e+01	2.878000e+01	3.392000e+01
42	3.391000e+01	2.878000e+01	3.392000e+01
43	3.391000e+01	2.878000e+01	3.392000e+01
44	3.391000e+01	2.878000e+01	3.392000e+01
45	3.391000e+01	2.878000e+01	3.392000e+01
46	3.391000e+01	2.878000e+01	3.392000e+01
47	3.391000e+01	2.878000e+01	3.392000e+01
48	3.391000e+01	2.878000e+01	3.392000e+01
49	3.391000e+01	2.878000e+01	3.392000e+01
50	3.391000e+01	2.878000e+01	3.392000e+01
51	3.677000e+01	3.038000e+01	3.857000e+01
52	3.677000e+01	3.038000e+01	3.857000e+01
53	3.677000e+01	3.038000e+01	3.857000e+01
54	3.677000e+01	3.038000e+01	3.857000e+01
55	3.677000e+01	3.038000e+01	3.857000e+01
56	3.677000e+01	3.038000e+01	3.857000e+01
57	3.677000e+01	3.038000e+01	3.857000e+01
58	3.677000e+01	3.038000e+01	3.857000e+01
59	3.677000e+01	3.038000e+01	3.857000e+01
60	3.677000e+01	3.038000e+01	3.857000e+01
61	4.099000e+01	3.323000e+01	4.411000e+01
62	4.099000e+01	3.323000e+01	4.411000e+01
63	4.099000e+01	3.323000e+01	4.411000e+01
64	4.099000e+01	3.323000e+01	4.411000e+01
65	4.099000e+01	3.323000e+01	4.411000e+01
66	4.099000e+01	3.323000e+01	4.411000e+01
67	4.099000e+01	3.323000e+01	4.411000e+01
68	4.099000e+01	3.323000e+01	4.411000e+01
69	4.099000e+01	3.323000e+01	4.411000e+01
70	4.099000e+01	3.323000e+01	4.411000e+01
71	4.431000e+01	3.659000e+01	4.667000e+01
72	4.431000e+01	3.659000e+01	4.667000e+01
73	4.431000e+01	3.659000e+01	4.667000e+01
74	4.431000e+01	3.659000e+01	4.667000e+01
75	4.431000e+01	3.659000e+01	4.667000e+01
76	4.431000e+01	3.659000e+01	4.667000e+01
77	4.431000e+01	3.659000e+01	4.667000e+01
78	4.431000e+01	3.659000e+01	4.667000e+01
79	4.431000e+01	3.659000e+01	4.667000e+01
80	4.431000e+01	3.659000e+01	4.667000e+01
81	4.671000e+01	3.853000e+01	5.087000e+01
82	4.671000e+01	3.853000e+01	5.087000e+01
83	4.671000e+01	3.853000e+01	5.087000e+01
84	4.671000e+01	3.853000e+01	5.087000e+01
85	4.671000e+01	3.853000e+01	5.087000e+01
86	4.671000e+01	3.853000e+01	5.087000e+01
87	4.671000e+01	3.853000e+01	5.087000e+01
88	4.671000e+01	3.853000e+01	5.087000e+01
89	4.671000e+01	3.853000e+01	5.087000e+01
90	4.671000e+01	3.853000e+01	5.087000e+01
91	4.890000e+01	4.203000e+01	5.192000e+01
92	4.890000e+01	4.203000e+01	5.192000e+01
93	4.890000e+01	4.203000e+01	5.192000e+01
94	4.890000e+01	4.203000e+01	5.192000e+01
95	4.890000e+01	4.203000e+01	5.192000e+01
96	4.890000e+01	4.203000e+01	5.192000e+01
97	4.890000e+01	4.203000e+01	5.192000e+01
98	4.890000e+01	4.203000e+01	5.192000e+01
99	4.890000e+01	4.203000e+01	5.192000e+01
100	4.890000e+01	4.203000e+01	5.192000e+01
101	4.923000e+01	4.568000e+01	5.377000e+01
102	4.923000e+01	4.568000e+01	5.377000e+01
103	4.923000e+01	4.568000e+01	5.377000e+01
104	4.923000e+01	4.568000e+01	5.377000e+01
105	4.923000e+01	4.568000e+01	5.377000e+01
106	4.923000e+01	4.568000e+01	5.377000e+01
107	4.923000e+01	4.568000e+01	5.377000e+01
108	4.923000e+01	4.568000e+01	5.377000e+01
109	4.923000e+01	4.568000e+01	5.377000e+01
110	4.923000e+01	4.568000e+01	5.377000e+01
111	5.090000e+01	4.694000e+01	5.625000e+01
112	5.090000e+01	4.694000e+01	5.625000e+01
113	5.090000e+01	4.694000e+01	5.625000e+01
114	5.090000e+01	4.694000e+01	5.625000e+01
115	5.090000e+01	4.694000e+01	5.625000e+01
116	5.090000e+01	4.694000e+01	5.625000e+01
117	5.090000e+01	4.694000e+01	5.625000e+01
118	5.090000e+01	4.694000e+01	5.625000e+01
119	5.090000e+01	4.694000e+01	5.625000e+01
120	5.090000e+01	4.694000e+01	5.625000e+01
121	5.231000e+01	4.748000e+01	5.788000e+01
122	5.231000e+01	4.748000e+01	5.788000e+01
123	5.231000e+01	4.748000e+01	5.788000e+01
124	5.231000e+01	4.748000e+01	5.788000e+01
125	5.231000e+01	4.748000e+01	5.788000e+01
126	5.231000e+01	4.748000e+01	5.788000e+01
127	5.231000e+01	4.748000e+01	5.788000e+01
128	5.231000e+01	4.748000e+01	5.788000e+01
129	5.231000e+01	4.748000e+01	5.788000e+01
130	5.231000e+01	4.748000e+01	5.788000e+01
131	5.352000e+01	4.824000e+01	5.850000e+01
132	5.352000e+01	4.824000e+01	5.850000e+01
133	5.352000e+01	4.824000e+01	5.850000e+01
134	5.352000e+01	4.824000e+01	5.850000e+01
135	5.352000e+01	4.824000e+01	5.850000e+01
136	5.352000e+01	4.824000e+01	5.850000e+01
137	5.352000e+01	4.824000e+01	5.850000e+01
138	5.352000e+01	4.824000e+01	5.850000e+01
139	5.352000e+01	4.824000e+01	5.850000e+01
140	5.352000e+01	4.824000e+01	5.850000e+01
141	5.534000e+01	5.024000e+01	6.173000e+01
142	5.534000e+01	5.024000e+01	6.173000e+01
143	5.534000e+01	5.024000e+01	6.173000e+01
144	5.534000e+01	5.024000e+01	6.173000e+01
145	5.534000e+01	5.024000e+01	6.173000e+01
146	5.534000e+01	5.024000e+01	6.173000e+01
147	5.534000e+01	5.024000e+01	6.173000e+01
148	5.534000e+01	5.024000e+01	6.173000e+01
149	5.534000e+01	5.024000e+01	6.173000e+01
150	5.534000e+01	5.024000e+01	6.173000e+01
151	5.595000e+01	5.110000e+01	6.382000e+01
152	5.595000e+01	5.110000e+01	6.382000e+01
153	5.595000e+01	5.110000e+01	6.382000e+01
154	5.595000e+01	5.110000e+01	6.382000e+01
155	5.595000e+01	5.110000e+01	6.382000e+01
156	5.595000e+01	5.110000e+01	6.382000e+01
157	5.595000e+01	5.110000e+01	6.382000e+01
158	5.595000e+01	5.110000e+01	6.382000e+01
159	5.595000e+01	5.110000e+01	6.382000e+01
160	5.595000e+01	5.110000e+01	6.382000e+01
161	5.683000e+01	5.355000e+01	6.667000e+01
162	5.683000e+01	5.355000e+01	6.667000e+01
163	5.683000e+01	5.355000e+01	6.667000e+01
164	5.683000e+01	5.355000e+01	6.667000e+01
165	5.683000e+01	5.355000e+01	6.667000e+01
166	5.683000e+01	5.355000e+01	6.667000e+01
167	5.683000e+01	5.355000e+01	6.667000e+01
168	5.683000e+01	5.355000e+01	6.667000e+01
169	5.683000e+01	5.355000e+01	6.667000e+01
170	5.683000e+01	5.355000e+01	6.667000e+01
171	5.739000e+01	5.726000e+01	6.815000e+01
172	5.739000e+01	5.726000e+01	6.815000e+01
173	5.739000e+01	5.726000e+01	6.815000e+01
174	5.739000e+01	5.726000e+01	6.815000e+01
175	5.739000e+01	5.726000e+01	6.815000e+01
176	5.739000e+01	5.726000e+01	6.815000e+01
177	5.739000e+01	5.726000e+01	6.815000e+01
178	5.739000e+01	5.726000e+01	6.815000e+01
179	5.739000e+01	5.726000e+01	6.815000e+01
180	5.739000e+01	5.726000e+01	6.815000e+01
181	5.777000e+01	5.775000e+01	7.085000e+01
182	5.777000e+01	5.775000e+01	7.085000e+01
183	5.777000e+01	5.775000e+01	7.085000e+01
184	5.777000e+01	5.775000e+01	7.085000e+01
185	5.777000e+01	5.775000e+01	7.085000e+01
186	5.777000e+01	5.775000e+01	7.085000e+01
187	5.777000e+01	5.775000e+01	7.085000e+01
188	5.777000e+01	5.775000e+01	7.085000e+01
189	5.777000e+01	5.775000e+01	7.085000e+01
190	5.777000e+01	5.775000e+01	7.085000e+01
191	5.884000e+01	5.797000e+01	7.409000e+01
192	5.884000e+01	5.797000e+01	7.409000e+01
193	5.884000e+01	5.797000e+01	7.409000e+01
194	5.884000e+01	5.797000e+01	7.409000e+01
195	5.884000e+01	5.797000e+01	7.409000e+01
196	5.884000e+01	5.797000e+01	7.409000e+01
197	5.884000e+01	5.797000e+01	7.409000e+01
198	5.884000e+01	5.797000e+01	7.409000e+01
199	5.884000e+01	5.797000e+01	7.409000e+01
200	5.884000e+01	5.797000e+01	7.409000e+01
201	5.983000e+01	5.836000e+01	7.467000e+01
202	5.983000e+01	5.836000e+01	7.467000e+01
203	5.983000e+01	5.836000e+01	7.467000e+01
204	5.983000e+01	5.836000e+01	7.467000e+01
205	5.983000e+01	5.836000e+01	7.467000e+01
206	5.983000e+01	5.836000e+01	7.467000e+01
207	5.983000e+01	5.836000e+01	7.467000e+01
208	5.983000e+01	5.836000e+01	7.467000e+01
209	5.983000e+01	5.836000e+01	7.467000e+01
210	5.983000e+01	5.836000e+01	7.467000e+01
211	6.125000e+01	5.888000e+01	7.603000e+01
212	6.125000e+01	5.888000e+01	7.603000e+01
213	6.125000e+01	5.888000e+01	7.603000e+01
214	6.125000e+01	5.888000e+01	7.603000e+01
215	6.125000e+01	5.888000e+01	7.603000e+01
216	6.125000e+01	5.888000e+01	7.603000e+01
217	6.125000e+01	5.888000e+01	7.603000e+01
218	6.125000e+01	5.888000e+01	7.603000e+01
219	6.125000e+01	5.888000e+01	7.603000e+01
220	6.125000e+01	5.888000e+01	7.603000e+01
221	6.196000e+01	61	7.685000e+01
222	6.196000e+01	61	7.685000e+01
223	6.196000e+01	61	7.685000e+01
224	6.196000e+01	61	7.685000e+01
225	6.196000e+01	61	7.685000e+01
226	6.196000e+01	61	7.685000e+01
227	6.196000e+01	61	7.685000e+01
228	6.196000e+01	61	7.685000e+01
229	6.196000e+01	61	7.685000e+01
230	6.196000e+01	61	7.685000e+01
231	6.316000e+01	61	7.854000e+01
232	6.316000e+01	61	7.854000e+01
233	6.316000e+01	61	7.854000e+01
234	6.316000e+01	61	7.854000e+01
235	6.316000e+01	61	7.854000e+01
236	6.316000e+01	61	7.854000e+01
237	6.316000e+01	61	7.854000e+01
238	6.316000e+01	61	7.854000e+01
239	6.316000e+01	61	7.854000e+01
240	6.316000e+01	61	7.854000e+01
241	6.535000e+01	6.188000e+01	8.184000e+01
242	6.535000e+01	6.188000e+01	8.184000e+01
243	6.535000e+01	6.188000e+01	8.184000e+01
244	6.535000e+01	6.188000e+01	8.184000e+01
245	6.535000e+01	6.188000e+01	8.184000e+01
246	6.535000e+01	6.188000e+01	8.184000e+01
247	6.535000e+01	6.188000e+01	8.184000e+01
248	6.535000e+01	6.188000e+01	8.184000e+01
249	6.535000e+01	6.188000e+01	8.184000e+01
250	6.535000e+01	6.188000e+01	8.184000e+01
251	6.576000e+01	6.339000e+01	8.389000e+01
252	6.576000e+01	6.339000e+01	8.389000e+01
253	6.576000e+01	6.339000e+01	8.389000e+01
254	6.576000e+01	6.339000e+01	8.389000e+01
255	6.576000e+01	6.339000e+01	8.389000e+01
256	6.576000e+01	6.339000e+01	8.389000e+01
257	6.576000e+01	6.339000e+01	8.389000e+01
258	6.576000e+01	6.339000e+01	8.389000e+01
259	6.576000e+01	6.339000e+01	8.389000e+01
260	6.576000e+01	6.339000e+01	8.389000e+01
261	6.689000e+01	6.503000e+01	8.580000e+01
262	6.689000e+01	6.503000e+01	8.580000e+01
263	6.689000e+01	6.503000e+01	8.580000e+01
264	6.689000e+01	6.503000e+01	8.580000e+01
265	6.689000e+01	6.503000e+01	8.580000e+01
266	6.689000e+01	6.503000e+01	8.580000e+01
267	6.689000e+01	6.503000e+01	8.580000e+01
268	6.689000e+01	6.503000e+01	8.580000e+01
269	6.689000e+01	6.503000e+01	8.580000e+01
270	6.689000e+01	6.503000e+01	8.580000e+01
271	6.744000e+01	6.589000e+01	8.613000e+01
272	6.744000e+01	6.589000e+01	8.613000e+01
273	6.744000e+01	6.589000e+01	8.613000e+01
274	6.744000e+01	6.589000e+01	8.613000e+01
275	6.744000e+01	6.589000e+01	8.613000e+01
276	6.744000e+01	6.589000e+01	8.613000e+01
277	6.744000e+01	6.589000e+01	8.613000e+01
278	6.744000e+01	6.589000e+01	8.613000e+01
279	6.744000e+01	6.589000e+01	8.613000e+01
280	6.744000e+01	6.589000e+01	8.613000e+01
281	6.902000e+01	6.635000e+01	8.715000e+01
282	6.902000e+01	6.635000e+01	8.715000e+01
283	6.902000e+01	6.635000e+01	8.715000e+01
284	6.902000e+01	6.635000e+01	8.715000e+01
285	6.902000e+01	6.635000e+01	8.715000e+01
286	6.902000e+01	6.635000e+01	8.715000e+01
287	6.902000e+01	6.635000e+01	8.715000e+01
288	6.902000e+01	6.635000e+01	8.715000e+01
289	6.902000e+01	6.635000e+01	8.715000e+01
290	6.902000e+01	6.635000e+01	8.715000e+01
291	6.971000e+01	6.813000e+01	8.797000e+01
292	6.971000e+01	6.813000e+01	8.797000e+01
293	6.971000e+01	6.813000e+01	8.797000e+01
294	6.971000e+01	6.813000e+01	8.797000e+01
295	6.971000e+01	6.813000e+01	8.797000e+01
296	6.971000e+01	6.813000e+01	8.797000e+01
297	6.971000e+01	6.813000e+01	8.797000e+01
298	6.971000e+01	6.813000e+01	8.797000e+01
299	6.971000e+01	6.813000e+01	8.797000e+01
300	6.971000e+01	6.813000e+01	8.797000e+01
301	7.054000e+01	6.855000e+01	8.908000e+01
302	7.054000e+01	6.855000e+01	8.908000e+01
303	7.054000e+01	6.855000e+01	8.908000e+01
304	7.054000e+01	6.855000e+01	8.908000e+01
305	7.054000e+01	6.855000e+01	8.908000e+01
306	7.054000e+01	6.855000e+01	8.908000e+01
307	7.054000e+01	6.855000e+01	8.908000e+01
308	7.054000e+01	6.855000e+01	8.908000e+01
309	7.054000e+01	6.855000e+01	8.908000e+01
310	7.054000e+01	6.855000e+01	8.908000e+01
311	7.129000e+01	6.923000e+01	9.192000e+01
312	7.129000e+01	6.923000e+01	9.192000e+01
313	7.129000e+01	6.923000e+01	9.192000e+01
314	7.129000e+01	6.923000e+01	9.192000e+01
315	7.129000e+01	6.923000e+01	9.192000e+01
316	7.129000e+01	6.923000e+01	9.192000e+01
317	7.129000e+01	6.923000e+01	9.192000e+01
318	7.129000e+01	6.923000e+01	9.192000e+01
319	7.129000e+01	6.923000e+01	9.192000e+01
320	7.129000e+01	6.923000e+01	9.192000e+01
321	7.288000e+01	7.131000e+01	9.294000e+01
322	7.288000e+01	7.131000e+01	9.294000e+01
323	7.288000e+01	7.131000e+01	9.294000e+01
324	7.288000e+01	7.131000e+01	9.294000e+01
325	7.288000e+01	7.131000e+01	9.294000e+01
326	7.288000e+01	7.131000e+01	9.294000e+01
327	7.288000e+01	7.131000e+01	9.294000e+01
328	7.288000e+01	7.131000e+01	9.294000e+01
329	7.288000e+01	7.131000e+01	9.294000e+01
330	7.288000e+01	7.131000e+01	9.294000e+01
331	7.385000e+01	7.245000e+01	9.367000e+01
332	7.385000e+01	7.245000e+01	9.367000e+01
333	7.385000e+01	7.245000e+01	9.367000e+01
334	7.385000e+01	7.245000e+01	9.367000e+01
335	7.385000e+01	7.245000e+01	9.367000e+01
336	7.385000e+01	7.245000e+01	9.367000e+01
337	7.385000e+01	7.245000e+01	9.367000e+01
338	7.385000e+01	7.245000e+01	9.367000e+01
339	7.385000e+01	7.245000e+01	9.367000e+01
340	7.385000e+01	7.245000e+01	9.367000e+01
341	7.477000e+01	7.298000e+01	9.494000e+01
342	7.477000e+01	7.298000e+01	9.494000e+01
343	7.477000e+01	7.298000e+01	9.494000e+01
344	7.477000e+01	7.298000e+01	9.494000e+01
345	7.477000e+01	7.298000e+01	9.494000e+01
346	7.477000e+01	7.298000e+01	9.494000e+01
347	7.477000e+01	7.298000e+01	9.494000e+01
348	7.477000e+01	7.298000e+01	9.494000e+01
349	7.477000e+01	7.298000e+01	9.494000e+01
350	7.477000e+01	7.298000e+01	9.494000e+01
351	7.559000e+01	7.358000e+01	9.524000e+01
352	7.559000e+01	7.358000e+01	9.524000e+01
353	7.559000e+01	7.358000e+01	9.524000e+01
354	7.559000e+01	7.358000e+01	9.524000e+01
355	7.559000e+01	7.358000e+01	9.524000e+01
356	7.559000e+01	7.358000e+01	9.524000e+01
357	7.559000e+01	7.358000e+01	9.524000e+01
358	7.559000e+01	7.358000e+01	9.524000e+01
359	7.559000e+01	7.358000e+01	9.524000e+01
360	7.559000e+01	7.358000e+01	9.524000e+01
361	7.698000e+01	7.449000e+01	9.552000e+01
362	7.698000e+01	7.449000e+01	9.552000e+01
363	7.698000e+01	7.449000e+01	9.552000e+01
364	7.698000e+01	7.449000e+01	9.552000e+01
365	7.698000e+01	7.449000e+01	9.552000e+01
366	7.698000e+01	7.449000e+01	9.552000e+01
367	7.698000e+01	7.449000e+01	9.552000e+01
368	7.698000e+01	7.449000e+01	9.552000e+01
369	7.698000e+01	7.449000e+01	9.552000e+01
370	7.698000e+01	7.449000e+01	9.552000e+01
371	7.809000e+01	7.481000e+01	9.667000e+01
372	7.809000e+01	7.481000e+01	9.667000e+01
373	7.809000e+01	7.481000e+01	9.667000e+01
374	7.809000e+01	7.481000e+01	9.667000e+01
375	7.809000e+01	7.481000e+01	9.667000e+01
376	7.809000e+01	7.481000e+01	9.667000e+01
377	7.809000e+01	7.481000e+01	9.667000e+01
378	7.809000e+01	7.481000e+01	9.667000e+01
379	7.809000e+01	7.481000e+01	9.667000e+01
380	7.809000e+01	7.481000e+01	9.667000e+01
381	7.869000e+01	7.481000e+01	9.693000e+01
382	7.869000e+01	7.481000e+01	9.693000e+01
383	7.869000e+01	7.481000e+01	9.693000e+01
384	7.869000e+01	7.481000e+01	9.693000e+01
385	7.869000e+01	7.481000e+01	9.693000e+01
386	7.869000e+01	7.481000e+01	9.693000e+01
387	7.869000e+01	7.481000e+01	9.693000e+01
388	7.869000e+01	7.481000e+01	9.693000e+01
389	7.869000e+01	7.481000e+01	9.693000e+01
390	7.869000e+01	7.481000e+01	9.693000e+01


==> EVEx1plot01.dat <==
X	Y	Z	W
1	3.764000e+01	3.975000e+01	3.345000e+01
2	3.764000e+01	3.975000e+01	3.345000e+01
3	3.764000e+01	3.975000e+01	3.345000e+01
4	3.764000e+01	3.975000e+01	3.345000e+01
5	3.764000e+01	3.975000e+01	3.345000e+01
6	3.764000e+01	3.975000e+01	3.345000e+01
7	3.764000e+01	3.975000e+01	3.345000e+01
8	3.764000e+01	3.975000e+01	3.345000e+01
9	3.764000e+01	3.975000e+01	3.345000e+01
10	3.764000e+01	3.975000e+01	3.345000e+01
11	6.069000e+01	6.150000e+01	5.195000e+01
12	6.069000e+01	6.150000e+01	5.195000e+01
13	6.069000e+01	6.150000e+01	5.195000e+01
14	6.069000e+01	6.150000e+01	5.195000e+01
15	6.069000e+01	6.150000e+01	5.195000e+01
16	6.069000e+01	6.150000e+01	5.195000e+01
17	6.069000e+01	6.150000e+01	5.195000e+01
18	6.069000e+01	6.150000e+01	5.195000e+01
19	6.069000e+01	6.150000e+01	5.195000e+01
20	6.069000e+01	6.150000e+01	5.195000e+01
21	7.350000e+01	8.097000e+01	7.126000e+01
22	7.350000e+01	8.097000e+01	7.126000e+01
23	7.350000e+01	8.097000e+01	7.126000e+01
24	7.350000e+01	8.097000e+01	7.126000e+01
25	7.350000e+01	8.097000e+01	7.126000e+01
26	7.350000e+01	8.097000e+01	7.126000e+01
27	7.350000e+01	8.097000e+01	7.126000e+01
28	7.350000e+01	8.097000e+01	7.126000e+01
29	7.350000e+01	8.097000e+01	7.126000e+01
30	7.350000e+01	8.097000e+01	7.126000e+01
31	8.959000e+01	8.896000e+01	8.872000e+01
32	8.959000e+01	8.896000e+01	8.872000e+01
33	8.959000e+01	8.896000e+01	8.872000e+01
34	8.959000e+01	8.896000e+01	8.872000e+01
35	8.959000e+01	8.896000e+01	8.872000e+01
36	8.959000e+01	8.896000e+01	8.872000e+01
37	8.959000e+01	8.896000e+01	8.872000e+01
38	8.959000e+01	8.896000e+01	8.872000e+01
39	8.959000e+01	8.896000e+01	8.872000e+01
40	8.959000e+01	8.896000e+01	8.872000e+01
41	9.983000e+01	9.773000e+01	1.020300e+02
42	9.983000e+01	9.773000e+01	1.020300e+02
43	9.983000e+01	9.773000e+01	1.020300e+02
44	9.983000e+01	9.773000e+01	1.020300e+02
45	9.983000e+01	9.773000e+01	1.020300e+02
46	9.983000e+01	9.773000e+01	1.020300e+02
47	9.983000e+01	9.773000e+01	1.020300e+02
48	9.983000e+01	9.773000e+01	1.020300e+02
49	9.983000e+01	9.773000e+01	1.020300e+02
50	9.983000e+01	9.773000e+01	1.020300e+02
51	1.085100e+02	1.088900e+02	1.210400e+02
52	1.085100e+02	1.088900e+02	1.210400e+02
53	1.085100e+02	1.088900e+02	1.210400e+02
54	1.085100e+02	1.088900e+02	1.210400e+02
55	1.085100e+02	1.088900e+02	1.210400e+02
56	1.085100e+02	1.088900e+02	1.210400e+02
57	1.085100e+02	1.088900e+02	1.210400e+02
58	1.085100e+02	1.088900e+02	1.210400e+02
59	1.085100e+02	1.088900e+02	1.210400e+02
60	1.085100e+02	1.088900e+02	1.210400e+02
61	1.171100e+02	1.153300e+02	1.314200e+02
62	1.171100e+02	1.153300e+02	1.314200e+02
63	1.171100e+02	1.153300e+02	1.314200e+02
64	1.171100e+02	1.153300e+02	1.314200e+02
65	1.171100e+02	1.153300e+02	1.314200e+02
66	1.171100e+02	1.153300e+02	1.314200e+02
67	1.171100e+02	1.153300e+02	1.314200e+02
68	1.171100e+02	1.153300e+02	1.314200e+02
69	1.171100e+02	1.153300e+02	1.314200e+02
70	1.171100e+02	1.153300e+02	1.314200e+02
71	1.242800e+02	1.222900e+02	1.395100e+02
72	1.242800e+02	1.222900e+02	1.395100e+02
73	1.242800e+02	1.222900e+02	1.395100e+02
74	1.242800e+02	1.222900e+02	1.395100e+02
75	1.242800e+02	1.222900e+02	1.395100e+02
76	1.242800e+02	1.222900e+02	1.395100e+02
77	1.242800e+02	1.222900e+02	1.395100e+02
78	1.242800e+02	1.222900e+02	1.395100e+02
79	1.242800e+02	1.222900e+02	1.395100e+02
80	1.242800e+02	1.222900e+02	1.395100e+02
81	1.280400e+02	1.309500e+02	1.479500e+02
82	1.280400e+02	1.309500e+02	1.479500e+02
83	1.280400e+02	1.309500e+02	1.479500e+02
84	1.280400e+02	1.309500e+02	1.479500e+02
85	1.280400e+02	1.309500e+02	1.479500e+02
86	1.280400e+02	1.309500e+02	1.479500e+02
87	1.280400e+02	1.309500e+02	1.479500e+02
88	1.280400e+02	1.309500e+02	1.479500e+02
89	1.280400e+02	1.309500e+02	1.479500e+02
90	1.280400e+02	1.309500e+02	1.479500e+02
91	1.335000e+02	1.363400e+02	1.542800e+02
92	1.335000e+02	1.363400e+02	1.542800e+02
93	1.335000e+02	1.363400e+02	1.542800e+02
94	1.335000e+02	1.363400e+02	1.542800e+02
95	1.335000e+02	1.363400e+02	1.542800e+02
96	1.335000e+02	1.363400e+02	1.542800e+02
97	1.335000e+02	1.363400e+02	1.542800e+02
98	1.335000e+02	1.363400e+02	1.542800e+02
99	1.335000e+02	1.363400e+02	1.542800e+02
100	1.335000e+02	1.363400e+02	1.542800e+02
101	1.357800e+02	1.434300e+02	1.566500e+02
102	1.357800e+02	1.434300e+02	1.566500e+02
103	1.357800e+02	1.434300e+02	1.566500e+02
104	1.357800e+02	1.434300e+02	1.566500e+02
105	1.357800e+02	1.434300e+02	1.566500e+02
106	1.357800e+02	1.434300e+02	1.566500e+02
107	1.357800e+02	1.434300e+02	1.566500e+02
108	1.357800e+02	1.434300e+02	1.566500e+02
109	1.357800e+02	1.434300e+02	1.566500e+02
110	1.357800e+02	1.434300e+02	1.566500e+02
111	1.371600e+02	1.443900e+02	1.619300e+02
112	1.371600e+02	1.443900e+02	1.619300e+02
113	1.371600e+02	1.443900e+02	1.619300e+02
114	1.371600e+02	1.443900e+02	1.619300e+02
115	1.371600e+02	1.443900e+02	1.619300e+02
116	1.371600e+02	1.443900e+02	1.619300e+02
117	1.371600e+02	1.443900e+02	1.619300e+02
118	1.371600e+02	1.443900e+02	1.619300e+02
119	1.371600e+02	1.443900e+02	1.619300e+02
120	1.371600e+02	1.443900e+02	1.619300e+02
121	1.439900e+02	1.489000e+02	165
122	1.439900e+02	1.489000e+02	165
123	1.439900e+02	1.489000e+02	165
124	1.439900e+02	1.489000e+02	165
125	1.439900e+02	1.489000e+02	165
126	1.439900e+02	1.489000e+02	165
127	1.439900e+02	1.489000e+02	165
128	1.439900e+02	1.489000e+02	165
129	1.439900e+02	1.489000e+02	165
130	1.439900e+02	1.489000e+02	165
131	1.491700e+02	1.534700e+02	1.681700e+02
132	1.491700e+02	1.534700e+02	1.681700e+02
133	1.491700e+02	1.534700e+02	1.681700e+02
134	1.491700e+02	1.534700e+02	1.681700e+02
135	1.491700e+02	1.534700e+02	1.681700e+02
136	1.491700e+02	1.534700e+02	1.681700e+02
137	1.491700e+02	1.534700e+02	1.681700e+02
138	1.491700e+02	1.534700e+02	1.681700e+02
139	1.491700e+02	1.534700e+02	1.681700e+02
140	1.491700e+02	1.534700e+02	1.681700e+02
141	1.542700e+02	1.585800e+02	1.717100e+02
142	1.542700e+02	1.585800e+02	1.717100e+02
143	1.542700e+02	1.585800e+02	1.717100e+02
144	1.542700e+02	1.585800e+02	1.717100e+02
145	1.542700e+02	1.585800e+02	1.717100e+02
146	1.542700e+02	1.585800e+02	1.717100e+02
147	1.542700e+02	1.585800e+02	1.717100e+02
148	1.542700e+02	1.585800e+02	1.717100e+02
149	1.542700e+02	1.585800e+02	1.717100e+02
150	1.542700e+02	1.585800e+02	1.717100e+02
151	1.562100e+02	1.612800e+02	1.735700e+02
152	1.562100e+02	1.612800e+02	1.735700e+02
153	1.562100e+02	1.612800e+02	1.735700e+02
154	1.562100e+02	1.612800e+02	1.735700e+02
155	1.562100e+02	1.612800e+02	1.735700e+02
156	1.562100e+02	1.612800e+02	1.735700e+02
157	1.562100e+02	1.612800e+02	1.735700e+02
158	1.562100e+02	1.612800e+02	1.735700e+02
159	1.562100e+02	1.612800e+02	1.735700e+02
160	1.562100e+02	1.612800e+02	1.735700e+02
161	1.613400e+02	1.650100e+02	1.788000e+02
162	1.613400e+02	1.650100e+02	1.788000e+02
163	1.613400e+02	1.650100e+02	1.788000e+02
164	1.613400e+02	1.650100e+02	1.788000e+02
165	1.613400e+02	1.650100e+02	1.788000e+02
166	1.613400e+02	1.650100e+02	1.788000e+02
167	1.613400e+02	1.650100e+02	1.788000e+02
168	1.613400e+02	1.650100e+02	1.788000e+02
169	1.613400e+02	1.650100e+02	1.788000e+02
170	1.613400e+02	1.650100e+02	1.788000e+02
171	1.653400e+02	1.677800e+02	1.835100e+02
172	1.653400e+02	1.677800e+02	1.835100e+02
173	1.653400e+02	1.677800e+02	1.835100e+02
174	1.653400e+02	1.677800e+02	1.835100e+02
175	1.653400e+02	1.677800e+02	1.835100e+02
176	1.653400e+02	1.677800e+02	1.835100e+02
177	1.653400e+02	1.677800e+02	1.835100e+02
178	1.653400e+02	1.677800e+02	1.835100e+02
179	1.653400e+02	1.677800e+02	1.835100e+02
180	1.653400e+02	1.677800e+02	1.835100e+02
181	1.700200e+02	1.703200e+02	1.862500e+02
182	1.700200e+02	1.703200e+02	1.862500e+02
183	1.700200e+02	1.703200e+02	1.862500e+02
184	1.700200e+02	1.703200e+02	1.862500e+02
185	1.700200e+02	1.703200e+02	1.862500e+02
186	1.700200e+02	1.703200e+02	1.862500e+02
187	1.700200e+02	1.703200e+02	1.862500e+02
188	1.700200e+02	1.703200e+02	1.862500e+02
189	1.700200e+02	1.703200e+02	1.862500e+02
190	1.700200e+02	1.703200e+02	1.862500e+02
191	1.727300e+02	1.708800e+02	1.873900e+02
192	1.727300e+02	1.708800e+02	1.873900e+02
193	1.727300e+02	1.708800e+02	1.873900e+02
194	1.727300e+02	1.708800e+02	1.873900e+02
195	1.727300e+02	1.708800e+02	1.873900e+02
196	1.727300e+02	1.708800e+02	1.873900e+02
197	1.727300e+02	1.708800e+02	1.873900e+02
198	1.727300e+02	1.708800e+02	1.873900e+02
199	1.727300e+02	1.708800e+02	1.873900e+02
200	1.727300e+02	1.708800e+02	1.873900e+02
201	1.751800e+02	1.710200e+02	1.887600e+02
202	1.751800e+02	1.710200e+02	1.887600e+02
203	1.751800e+02	1.710200e+02	1.887600e+02
204	1.751800e+02	1.710200e+02	1.887600e+02
205	1.751800e+02	1.710200e+02	1.887600e+02
206	1.751800e+02	1.710200e+02	1.887600e+02
207	1.751800e+02	1.710200e+02	1.887600e+02
208	1.751800e+02	1.710200e+02	1.887600e+02
209	1.751800e+02	1.710200e+02	1.887600e+02
210	1.751800e+02	1.710200e+02	1.887600e+02
211	1.791400e+02	1.717400e+02	1.911300e+02
212	1.791400e+02	1.717400e+02	1.911300e+02
213	1.791400e+02	1.717400e+02	1.911300e+02
214	1.791400e+02	1.717400e+02	1.911300e+02
215	1.791400e+02	1.717400e+02	1.911300e+02
216	1.791400e+02	1.717400e+02	1.911300e+02
217	1.791400e+02	1.717400e+02	1.911300e+02
218	1.791400e+02	1.717400e+02	1.911300e+02
219	1.791400e+02	1.717400e+02	1.911300e+02
220	1.791400e+02	1.717400e+02	1.911300e+02
221	1.801200e+02	1.740900e+02	1.938000e+02
222	1.801200e+02	1.740900e+02	1.938000e+02
223	1.801200e+02	1.740900e+02	1.938000e+02
224	1.801200e+02	1.740900e+02	1.938000e+02
225	1.801200e+02	1.740900e+02	1.938000e+02
226	1.801200e+02	1.740900e+02	1.938000e+02
227	1.801200e+02	1.740900e+02	1.938000e+02
228	1.801200e+02	1.740900e+02	1.938000e+02
229	1.801200e+02	1.740900e+02	1.938000e+02
230	1.801200e+02	1.740900e+02	1.938000e+02
231	1.805800e+02	1.752500e+02	1.945300e+02
232	1.805800e+02	1.752500e+02	1.945300e+02
233	1.805800e+02	1.752500e+02	1.945300e+02
234	1.805800e+02	1.752500e+02	1.945300e+02
235	1.805800e+02	1.752500e+02	1.945300e+02
236	1.805800e+02	1.752500e+02	1.945300e+02
237	1.805800e+02	1.752500e+02	1.945300e+02
238	1.805800e+02	1.752500e+02	1.945300e+02
239	1.805800e+02	1.752500e+02	1.945300e+02
240	1.805800e+02	1.752500e+02	1.945300e+02
241	1.824900e+02	1.772900e+02	1.952300e+02
242	1.824900e+02	1.772900e+02	1.952300e+02
243	1.824900e+02	1.772900e+02	1.952300e+02
244	1.824900e+02	1.772900e+02	1.952300e+02
245	1.824900e+02	1.772900e+02	1.952300e+02
246	1.824900e+02	1.772900e+02	1.952300e+02
247	1.824900e+02	1.772900e+02	1.952300e+02
248	1.824900e+02	1.772900e+02	1.952300e+02
249	1.824900e+02	1.772900e+02	1.952300e+02
250	1.824900e+02	1.772900e+02	1.952300e+02
251	1.833500e+02	1.777200e+02	1.961300e+02
252	1.833500e+02	1.777200e+02	1.961300e+02
253	1.833500e+02	1.777200e+02	1.961300e+02
254	1.833500e+02	1.777200e+02	1.961300e+02
255	1.833500e+02	1.777200e+02	1.961300e+02
256	1.833500e+02	1.777200e+02	1.961300e+02
257	1.833500e+02	1.777200e+02	1.961300e+02
258	1.833500e+02	1.777200e+02	1.961300e+02
259	1.833500e+02	1.777200e+02	1.961300e+02
260	1.833500e+02	1.777200e+02	1.961300e+02
261	1.850900e+02	1.785200e+02	1.975400e+02
262	1.850900e+02	1.785200e+02	1.975400e+02
263	1.850900e+02	1.785200e+02	1.975400e+02
264	1.850900e+02	1.785200e+02	1.975400e+02
265	1.850900e+02	1.785200e+02	1.975400e+02
266	1.850900e+02	1.785200e+02	1.975400e+02
267	1.850900e+02	1.785200e+02	1.975400e+02
268	1.850900e+02	1.785200e+02	1.975400e+02
269	1.850900e+02	1.785200e+02	1.975400e+02
270	1.850900e+02	1.785200e+02	1.975400e+02
271	1.865400e+02	1.796300e+02	1.979100e+02
272	1.865400e+02	1.796300e+02	1.979100e+02
273	1.865400e+02	1.796300e+02	1.979100e+02
274	1.865400e+02	1.796300e+02	1.979100e+02
275	1.865400e+02	1.796300e+02	1.979100e+02
276	1.865400e+02	1.796300e+02	1.979100e+02
277	1.865400e+02	1.796300e+02	1.979100e+02
278	1.865400e+02	1.796300e+02	1.979100e+02
279	1.865400e+02	1.796300e+02	1.979100e+02
280	1.865400e+02	1.796300e+02	1.979100e+02
281	1.873000e+02	1.808600e+02	1.983600e+02
282	1.873000e+02	1.808600e+02	1.983600e+02
283	1.873000e+02	1.808600e+02	1.983600e+02
284	1.873000e+02	1.808600e+02	1.983600e+02
285	1.873000e+02	1.808600e+02	1.983600e+02
286	1.873000e+02	1.808600e+02	1.983600e+02
287	1.873000e+02	1.808600e+02	1.983600e+02
288	1.873000e+02	1.808600e+02	1.983600e+02
289	1.873000e+02	1.808600e+02	1.983600e+02
290	1.873000e+02	1.808600e+02	1.983600e+02
291	1.879000e+02	1.812000e+02	1.991400e+02
292	1.879000e+02	1.812000e+02	1.991400e+02
293	1.879000e+02	1.812000e+02	1.991400e+02
294	1.879000e+02	1.812000e+02	1.991400e+02
295	1.879000e+02	1.812000e+02	1.991400e+02
296	1.879000e+02	1.812000e+02	1.991400e+02
297	1.879000e+02	1.812000e+02	1.991400e+02
298	1.879000e+02	1.812000e+02	1.991400e+02
299	1.879000e+02	1.812000e+02	1.991400e+02
300	1.879000e+02	1.812000e+02	1.991400e+02
301	1.886200e+02	1.820100e+02	1.996000e+02
302	1.886200e+02	1.820100e+02	1.996000e+02
303	1.886200e+02	1.820100e+02	1.996000e+02
304	1.886200e+02	1.820100e+02	1.996000e+02
305	1.886200e+02	1.820100e+02	1.996000e+02
306	1.886200e+02	1.820100e+02	1.996000e+02
307	1.886200e+02	1.820100e+02	1.996000e+02
308	1.886200e+02	1.820100e+02	1.996000e+02
309	1.886200e+02	1.820100e+02	1.996000e+02
310	1.886200e+02	1.820100e+02	1.996000e+02
311	1.899900e+02	1.834900e+02	2.001500e+02
312	1.899900e+02	1.834900e+02	2.001500e+02
313	1.899900e+02	1.834900e+02	2.001500e+02
314	1.899900e+02	1.834900e+02	2.001500e+02
315	1.899900e+02	1.834900e+02	2.001500e+02
316	1.899900e+02	1.834900e+02	2.001500e+02
317	1.899900e+02	1.834900e+02	2.001500e+02
318	1.899900e+02	1.834900e+02	2.001500e+02
319	1.899900e+02	1.834900e+02	2.001500e+02
320	1.899900e+02	1.834900e+02	2.001500e+02
321	1.904200e+02	1.841900e+02	2.008200e+02
322	1.904200e+02	1.841900e+02	2.008200e+02
323	1.904200e+02	1.841900e+02	2.008200e+02
324	1.904200e+02	1.841900e+02	2.008200e+02
325	1.904200e+02	1.841900e+02	2.008200e+02
326	1.904200e+02	1.841900e+02	2.008200e+02
327	1.904200e+02	1.841900e+02	2.008200e+02
328	1.904200e+02	1.841900e+02	2.008200e+02
329	1.904200e+02	1.841900e+02	2.008200e+02
330	1.904200e+02	1.841900e+02	2.008200e+02
331	1.913900e+02	1.853600e+02	2.012600e+02
332	1.913900e+02	1.853600e+02	2.012600e+02
333	1.913900e+02	1.853600e+02	2.012600e+02
334	1.913900e+02	1.853600e+02	2.012600e+02
335	1.913900e+02	1.853600e+02	2.012600e+02
336	1.913900e+02	1.853600e+02	2.012600e+02
337	1.913900e+02	1.853600e+02	2.012600e+02
338	1.913900e+02	1.853600e+02	2.012600e+02
339	1.913900e+02	1.853600e+02	2.012600e+02
340	1.913900e+02	1.853600e+02	2.012600e+02
341	1.917300e+02	1.859500e+02	2.014800e+02
342	1.917300e+02	1.859500e+02	2.014800e+02
343	1.917300e+02	1.859500e+02	2.014800e+02
344	1.917300e+02	1.859500e+02	2.014800e+02
345	1.917300e+02	1.859500e+02	2.014800e+02
346	1.917300e+02	1.859500e+02	2.014800e+02
347	1.917300e+02	1.859500e+02	2.014800e+02
348	1.917300e+02	1.859500e+02	2.014800e+02
349	1.917300e+02	1.859500e+02	2.014800e+02
350	1.917300e+02	1.859500e+02	2.014800e+02
351	1.920600e+02	1.888600e+02	2.019900e+02
352	1.920600e+02	1.888600e+02	2.019900e+02
353	1.920600e+02	1.888600e+02	2.019900e+02
354	1.920600e+02	1.888600e+02	2.019900e+02
355	1.920600e+02	1.888600e+02	2.019900e+02
356	1.920600e+02	1.888600e+02	2.019900e+02
357	1.920600e+02	1.888600e+02	2.019900e+02
358	1.920600e+02	1.888600e+02	2.019900e+02
359	1.920600e+02	1.888600e+02	2.019900e+02
360	1.920600e+02	1.888600e+02	2.019900e+02
361	1.925500e+02	1.895000e+02	2.024600e+02
362	1.925500e+02	1.895000e+02	2.024600e+02
363	1.925500e+02	1.895000e+02	2.024600e+02
364	1.925500e+02	1.895000e+02	2.024600e+02
365	1.925500e+02	1.895000e+02	2.024600e+02
366	1.925500e+02	1.895000e+02	2.024600e+02
367	1.925500e+02	1.895000e+02	2.024600e+02
368	1.925500e+02	1.895000e+02	2.024600e+02
369	1.925500e+02	1.895000e+02	2.024600e+02
370	1.925500e+02	1.895000e+02	2.024600e+02
371	1.925500e+02	1.903200e+02	2.028700e+02
372	1.925500e+02	1.903200e+02	2.028700e+02
373	1.925500e+02	1.903200e+02	2.028700e+02
374	1.925500e+02	1.903200e+02	2.028700e+02
375	1.925500e+02	1.903200e+02	2.028700e+02
376	1.925500e+02	1.903200e+02	2.028700e+02
377	1.925500e+02	1.903200e+02	2.028700e+02
378	1.925500e+02	1.903200e+02	2.028700e+02
379	1.925500e+02	1.903200e+02	2.028700e+02
380	1.925500e+02	1.903200e+02	2.028700e+02
381	1.928600e+02	1.923600e+02	2.032300e+02
382	1.928600e+02	1.923600e+02	2.032300e+02
383	1.928600e+02	1.923600e+02	2.032300e+02
384	1.928600e+02	1.923600e+02	2.032300e+02
385	1.928600e+02	1.923600e+02	2.032300e+02
386	1.928600e+02	1.923600e+02	2.032300e+02
387	1.928600e+02	1.923600e+02	2.032300e+02
388	1.928600e+02	1.923600e+02	2.032300e+02
389	1.928600e+02	1.923600e+02	2.032300e+02
390	1.928600e+02	1.923600e+02	2.032300e+02


==> EVEx1plot02.dat <==
X	Y	Z	W
1	5.401000e+01	8.264000e+01	7.643000e+01
2	5.401000e+01	8.264000e+01	7.643000e+01
3	5.401000e+01	8.264000e+01	7.643000e+01
4	5.401000e+01	8.264000e+01	7.643000e+01
5	5.401000e+01	8.264000e+01	7.643000e+01
6	5.401000e+01	8.264000e+01	7.643000e+01
7	5.401000e+01	8.264000e+01	7.643000e+01
8	5.401000e+01	8.264000e+01	7.643000e+01
9	5.401000e+01	8.264000e+01	7.643000e+01
10	5.401000e+01	8.264000e+01	7.643000e+01
11	1.039700e+02	1.158800e+02	1.122200e+02
12	1.039700e+02	1.158800e+02	1.122200e+02
13	1.039700e+02	1.158800e+02	1.122200e+02
14	1.039700e+02	1.158800e+02	1.122200e+02
15	1.039700e+02	1.158800e+02	1.122200e+02
16	1.039700e+02	1.158800e+02	1.122200e+02
17	1.039700e+02	1.158800e+02	1.122200e+02
18	1.039700e+02	1.158800e+02	1.122200e+02
19	1.039700e+02	1.158800e+02	1.122200e+02
20	1.039700e+02	1.158800e+02	1.122200e+02
21	1.504800e+02	1.509100e+02	1.417500e+02
22	1.504800e+02	1.509100e+02	1.417500e+02
23	1.504800e+02	1.509100e+02	1.417500e+02
24	1.504800e+02	1.509100e+02	1.417500e+02
25	1.504800e+02	1.509100e+02	1.417500e+02
26	1.504800e+02	1.509100e+02	1.417500e+02
27	1.504800e+02	1.509100e+02	1.417500e+02
28	1.504800e+02	1.509100e+02	1.417500e+02
29	1.504800e+02	1.509100e+02	1.417500e+02
30	1.504800e+02	1.509100e+02	1.417500e+02
31	1.728400e+02	1.690400e+02	1.808700e+02
32	1.728400e+02	1.690400e+02	1.808700e+02
33	1.728400e+02	1.690400e+02	1.808700e+02
34	1.728400e+02	1.690400e+02	1.808700e+02
35	1.728400e+02	1.690400e+02	1.808700e+02
36	1.728400e+02	1.690400e+02	1.808700e+02
37	1.728400e+02	1.690400e+02	1.808700e+02
38	1.728400e+02	1.690400e+02	1.808700e+02
39	1.728400e+02	1.690400e+02	1.808700e+02
40	1.728400e+02	1.690400e+02	1.808700e+02
41	2.001100e+02	1.928000e+02	2.131800e+02
42	2.001100e+02	1.928000e+02	2.131800e+02
43	2.001100e+02	1.928000e+02	2.131800e+02
44	2.001100e+02	1.928000e+02	2.131800e+02
45	2.001100e+02	1.928000e+02	2.131800e+02
46	2.001100e+02	1.928000e+02	2.131800e+02
47	2.001100e+02	1.928000e+02	2.131800e+02
48	2.001100e+02	1.928000e+02	2.131800e+02
49	2.001100e+02	1.928000e+02	2.131800e+02
50	2.001100e+02	1.928000e+02	2.131800e+02
51	2.191300e+02	2.075600e+02	2.308600e+02
52	2.191300e+02	2.075600e+02	2.308600e+02
53	2.191300e+02	2.075600e+02	2.308600e+02
54	2.191300e+02	2.075600e+02	2.308600e+02
55	2.191300e+02	2.075600e+02	2.308600e+02
56	2.191300e+02	2.075600e+02	2.308600e+02
57	2.191300e+02	2.075600e+02	2.308600e+02
58	2.191300e+02	2.075600e+02	2.308600e+02
59	2.191300e+02	2.075600e+02	2.308600e+02
60	2.191300e+02	2.075600e+02	2.308600e+02
61	2.287600e+02	2.163900e+02	2.362800e+02
62	2.287600e+02	2.163900e+02	2.362800e+02
63	2.287600e+02	2.163900e+02	2.362800e+02
64	2.287600e+02	2.163900e+02	2.362800e+02
65	2.287600e+02	2.163900e+02	2.362800e+02
66	2.287600e+02	2.163900e+02	2.362800e+02
67	2.287600e+02	2.163900e+02	2.362800e+02
68	2.287600e+02	2.163900e+02	2.362800e+02
69	2.287600e+02	2.163900e+02	2.362800e+02
70	2.287600e+02	2.163900e+02	2.362800e+02
71	2.345000e+02	2.255100e+02	2.432800e+02
72	2.345000e+02	2.255100e+02	2.432800e+02
73	2.345000e+02	2.255100e+02	2.432800e+02
74	2.345000e+02	2.255100e+02	2.432800e+02
75	2.345000e+02	2.255100e+02	2.432800e+02
76	2.345000e+02	2.255100e+02	2.432800e+02
77	2.345000e+02	2.255100e+02	2.432800e+02
78	2.345000e+02	2.255100e+02	2.432800e+02
79	2.345000e+02	2.255100e+02	2.432800e+02
80	2.345000e+02	2.255100e+02	2.432800e+02
81	2.452600e+02	2.328000e+02	2.481100e+02
82	2.452600e+02	2.328000e+02	2.481100e+02
83	2.452600e+02	2.328000e+02	2.481100e+02
84	2.452600e+02	2.328000e+02	2.481100e+02
85	2.452600e+02	2.328000e+02	2.481100e+02
86	2.452600e+02	2.328000e+02	2.481100e+02
87	2.452600e+02	2.328000e+02	2.481100e+02
88	2.452600e+02	2.328000e+02	2.481100e+02
89	2.452600e+02	2.328000e+02	2.481100e+02
90	2.452600e+02	2.328000e+02	2.481100e+02
91	2.471700e+02	2.398900e+02	2.569100e+02
92	2.471700e+02	2.398900e+02	2.569100e+02
93	2.471700e+02	2.398900e+02	2.569100e+02
94	2.471700e+02	2.398900e+02	2.569100e+02
95	2.471700e+02	2.398900e+02	2.569100e+02
96	2.471700e+02	2.398900e+02	2.569100e+02
97	2.471700e+02	2.398900e+02	2.569100e+02
98	2.471700e+02	2.398900e+02	2.569100e+02
99	2.471700e+02	2.398900e+02	2.569100e+02
100	2.471700e+02	2.398900e+02	2.569100e+02
101	2.549700e+02	2.471000e+02	2.612700e+02
102	2.549700e+02	2.471000e+02	2.612700e+02
103	2.549700e+02	2.471000e+02	2.612700e+02
104	2.549700e+02	2.471000e+02	2.612700e+02
105	2.549700e+02	2.471000e+02	2.612700e+02
106	2.549700e+02	2.471000e+02	2.612700e+02
107	2.549700e+02	2.471000e+02	2.612700e+02
108	2.549700e+02	2.471000e+02	2.612700e+02
109	2.549700e+02	2.471000e+02	2.612700e+02
110	2.549700e+02	2.471000e+02	2.612700e+02
111	2.629000e+02	2.514300e+02	2.679700e+02
112	2.629000e+02	2.514300e+02	2.679700e+02
113	2.629000e+02	2.514300e+02	2.679700e+02
114	2.629000e+02	2.514300e+02	2.679700e+02
115	2.629000e+02	2.514300e+02	2.679700e+02
116	2.629000e+02	2.514300e+02	2.679700e+02
117	2.629000e+02	2.514300e+02	2.679700e+02
118	2.629000e+02	2.514300e+02	2.679700e+02
119	2.629000e+02	2.514300e+02	2.679700e+02
120	2.629000e+02	2.514300e+02	2.679700e+02
121	2.668600e+02	2.564300e+02	2.707000e+02
122	2.668600e+02	2.564300e+02	2.707000e+02
123	2.668600e+02	2.564300e+02	2.707000e+02
124	2.668600e+02	2.564300e+02	2.707000e+02
125	2.668600e+02	2.564300e+02	2.707000e+02
126	2.668600e+02	2.564300e+02	2.707000e+02
127	2.668600e+02	2.564300e+02	2.707000e+02
128	2.668600e+02	2.564300e+02	2.707000e+02
129	2.668600e+02	2.564300e+02	2.707000e+02
130	2.668600e+02	2.564300e+02	2.707000e+02
131	2.686500e+02	2.619100e+02	2.757000e+02
132	2.686500e+02	2.619100e+02	2.757000e+02
133	2.686500e+02	2.619100e+02	2.757000e+02
134	2.686500e+02	2.619100e+02	2.757000e+02
135	2.686500e+02	2.619100e+02	2.757000e+02
136	2.686500e+02	2.619100e+02	2.757000e+02
137	2.686500e+02	2.619100e+02	2.757000e+02
138	2.686500e+02	2.619100e+02	2.757000e+02
139	2.686500e+02	2.619100e+02	2.757000e+02
140	2.686500e+02	2.619100e+02	2.757000e+02
141	2.717100e+02	2.697200e+02	282
142	2.717100e+02	2.697200e+02	282
143	2.717100e+02	2.697200e+02	282
144	2.717100e+02	2.697200e+02	282
145	2.717100e+02	2.697200e+02	282
146	2.717100e+02	2.697200e+02	282
147	2.717100e+02	2.697200e+02	282
148	2.717100e+02	2.697200e+02	282
149	2.717100e+02	2.697200e+02	282
150	2.717100e+02	2.697200e+02	282
151	2.760400e+02	2.743600e+02	2.850700e+02
152	2.760400e+02	2.743600e+02	2.850700e+02
153	2.760400e+02	2.743600e+02	2.850700e+02
154	2.760400e+02	2.743600e+02	2.850700e+02
155	2.760400e+02	2.743600e+02	2.850700e+02
156	2.760400e+02	2.743600e+02	2.850700e+02
157	2.760400e+02	2.743600e+02	2.850700e+02
158	2.760400e+02	2.743600e+02	2.850700e+02
159	2.760400e+02	2.743600e+02	2.850700e+02
160	2.760400e+02	2.743600e+02	2.850700e+02
161	2.790100e+02	2.788900e+02	2.867000e+02
162	2.790100e+02	2.788900e+02	2.867000e+02
163	2.790100e+02	2.788900e+02	2.867000e+02
164	2.790100e+02	2.788900e+02	2.867000e+02
165	2.790100e+02	2.788900e+02	2.867000e+02
166	2.790100e+02	2.788900e+02	2.867000e+02
167	2.790100e+02	2.788900e+02	2.867000e+02
168	2.790100e+02	2.788900e+02	2.867000e+02
169	2.790100e+02	2.788900e+02	2.867000e+02
170	2.790100e+02	2.788900e+02	2.867000e+02
171	2.817000e+02	2.812100e+02	2.908900e+02
172	2.817000e+02	2.812100e+02	2.908900e+02
173	2.817000e+02	2.812100e+02	2.908900e+02
174	2.817000e+02	2.812100e+02	2.908900e+02
175	2.817000e+02	2.812100e+02	2.908900e+02
176	2.817000e+02	2.812100e+02	2.908900e+02
177	2.817000e+02	2.812100e+02	2.908900e+02
178	2.817000e+02	2.812100e+02	2.908900e+02
179	2.817000e+02	2.812100e+02	2.908900e+02
180	2.817000e+02	2.812100e+02	2.908900e+02
181	2.831100e+02	2.840900e+02	2.928900e+02
182	2.831100e+02	2.840900e+02	2.928900e+02
183	2.831100e+02	2.840900e+02	2.928900e+02
184	2.831100e+02	2.840900e+02	2.928900e+02
185	2.831100e+02	2.840900e+02	2.928900e+02
186	2.831100e+02	2.840900e+02	2.928900e+02
187	2.831100e+02	2.840900e+02	2.928900e+02
188	2.831100e+02	2.840900e+02	2.928900e+02
189	2.831100e+02	2.840900e+02	2.928900e+02
190	2.831100e+02	2.840900e+02	2.928900e+02
191	2.848900e+02	2.847100e+02	2.937800e+02
192	2.848900e+02	2.847100e+02	2.937800e+02
193	2.848900e+02	2.847100e+02	2.937800e+02
194	2.848900e+02	2.847100e+02	2.937800e+02
195	2.848900e+02	2.847100e+02	2.937800e+02
196	2.848900e+02	2.847100e+02	2.937800e+02
197	2.848900e+02	2.847100e+02	2.937800e+02
198	2.848900e+02	2.847100e+02	2.937800e+02
199	2.848900e+02	2.847100e+02	2.937800e+02
200	2.848900e+02	2.847100e+02	2.937800e+02
201	2.870200e+02	2.847100e+02	2.952500e+02
202	2.870200e+02	2.847100e+02	2.952500e+02
203	2.870200e+02	2.847100e+02	2.952500e+02
204	2.870200e+02	2.847100e+02	2.952500e+02
205	2.870200e+02	2.847100e+02	2.952500e+02
206	2.870200e+02	2.847100e+02	2.952500e+02
207	2.870200e+02	2.847100e+02	2.952500e+02
208	2.870200e+02	2.847100e+02	2.952500e+02
209	2.870200e+02	2.847100e+02	2.952500e+02
210	2.870200e+02	2.847100e+02	2.952500e+02
211	2.888800e+02	2.853800e+02	2.960900e+02
212	2.888800e+02	2.853800e+02	2.960900e+02
213	2.888800e+02	2.853800e+02	2.960900e+02
214	2.888800e+02	2.853800e+02	2.960900e+02
215	2.888800e+02	2.853800e+02	2.960900e+02
216	2.888800e+02	2.853800e+02	2.960900e+02
217	2.888800e+02	2.853800e+02	2.960900e+02
218	2.888800e+02	2.853800e+02	2.960900e+02
219	2.888800e+02	2.853800e+02	2.960900e+02
220	2.888800e+02	2.853800e+02	2.960900e+02
221	2.894600e+02	2.868000e+02	2.969600e+02
222	2.894600e+02	2.868000e+02	2.969600e+02
223	2.894600e+02	2.868000e+02	2.969600e+02
224	2.894600e+02	2.868000e+02	2.969600e+02
225	2.894600e+02	2.868000e+02	2.969600e+02
226	2.894600e+02	2.868000e+02	2.969600e+02
227	2.894600e+02	2.868000e+02	2.969600e+02
228	2.894600e+02	2.868000e+02	2.969600e+02
229	2.894600e+02	2.868000e+02	2.969600e+02
230	2.894600e+02	2.868000e+02	2.969600e+02
231	2.918800e+02	2.878600e+02	2.992000e+02
232	2.918800e+02	2.878600e+02	2.992000e+02
233	2.918800e+02	2.878600e+02	2.992000e+02
234	2.918800e+02	2.878600e+02	2.992000e+02
235	2.918800e+02	2.878600e+02	2.992000e+02
236	2.918800e+02	2.878600e+02	2.992000e+02
237	2.918800e+02	2.878600e+02	2.992000e+02
238	2.918800e+02	2.878600e+02	2.992000e+02
239	2.918800e+02	2.878600e+02	2.992000e+02
240	2.918800e+02	2.878600e+02	2.992000e+02
241	2.938800e+02	2.881200e+02	3.007000e+02
242	2.938800e+02	2.881200e+02	3.007000e+02
243	2.938800e+02	2.881200e+02	3.007000e+02
244	2.938800e+02	2.881200e+02	3.007000e+02
245	2.938800e+02	2.881200e+02	3.007000e+02
246	2.938800e+02	2.881200e+02	3.007000e+02
247	2.938800e+02	2.881200e+02	3.007000e+02
248	2.938800e+02	2.881200e+02	3.007000e+02
249	2.938800e+02	2.881200e+02	3.007000e+02
250	2.938800e+02	2.881200e+02	3.007000e+02
251	2.970600e+02	2.903500e+02	3.011600e+02
252	2.970600e+02	2.903500e+02	3.011600e+02
253	2.970600e+02	2.903500e+02	3.011600e+02
254	2.970600e+02	2.903500e+02	3.011600e+02
255	2.970600e+02	2.903500e+02	3.011600e+02
256	2.970600e+02	2.903500e+02	3.011600e+02
257	2.970600e+02	2.903500e+02	3.011600e+02
258	2.970600e+02	2.903500e+02	3.011600e+02
259	2.970600e+02	2.903500e+02	3.011600e+02
260	2.970600e+02	2.903500e+02	3.011600e+02
261	2.971100e+02	2.905600e+02	3.022300e+02
262	2.971100e+02	2.905600e+02	3.022300e+02
263	2.971100e+02	2.905600e+02	3.022300e+02
264	2.971100e+02	2.905600e+02	3.022300e+02
265	2.971100e+02	2.905600e+02	3.022300e+02
266	2.971100e+02	2.905600e+02	3.022300e+02
267	2.971100e+02	2.905600e+02	3.022300e+02
268	2.971100e+02	2.905600e+02	3.022300e+02
269	2.971100e+02	2.905600e+02	3.022300e+02
270	2.971100e+02	2.905600e+02	3.022300e+02
271	2.973700e+02	2.917100e+02	3.027600e+02
272	2.973700e+02	2.917100e+02	3.027600e+02
273	2.973700e+02	2.917100e+02	3.027600e+02
274	2.973700e+02	2.917100e+02	3.027600e+02
275	2.973700e+02	2.917100e+02	3.027600e+02
276	2.973700e+02	2.917100e+02	3.027600e+02
277	2.973700e+02	2.917100e+02	3.027600e+02
278	2.973700e+02	2.917100e+02	3.027600e+02
279	2.973700e+02	2.917100e+02	3.027600e+02
280	2.973700e+02	2.917100e+02	3.027600e+02
281	2.981000e+02	2.923100e+02	3.037700e+02
282	2.981000e+02	2.923100e+02	3.037700e+02
283	2.981000e+02	2.923100e+02	3.037700e+02
284	2.981000e+02	2.923100e+02	3.037700e+02
285	2.981000e+02	2.923100e+02	3.037700e+02
286	2.981000e+02	2.923100e+02	3.037700e+02
287	2.981000e+02	2.923100e+02	3.037700e+02
288	2.981000e+02	2.923100e+02	3.037700e+02
289	2.981000e+02	2.923100e+02	3.037700e+02
290	2.981000e+02	2.923100e+02	3.037700e+02
291	2.987000e+02	2.926600e+02	3.044700e+02
292	2.987000e+02	2.926600e+02	3.044700e+02
293	2.987000e+02	2.926600e+02	3.044700e+02
294	2.987000e+02	2.926600e+02	3.044700e+02
295	2.987000e+02	2.926600e+02	3.044700e+02
296	2.987000e+02	2.926600e+02	3.044700e+02
297	2.987000e+02	2.926600e+02	3.044700e+02
298	2.987000e+02	2.926600e+02	3.044700e+02
299	2.987000e+02	2.926600e+02	3.044700e+02
300	2.987000e+02	2.926600e+02	3.044700e+02
301	2.987000e+02	2.932800e+02	3.048300e+02
302	2.987000e+02	2.932800e+02	3.048300e+02
303	2.987000e+02	2.932800e+02	3.048300e+02
304	2.987000e+02	2.932800e+02	3.048300e+02
305	2.987000e+02	2.932800e+02	3.048300e+02
306	2.987000e+02	2.932800e+02	3.048300e+02
307	2.987000e+02	2.932800e+02	3.048300e+02
308	2.987000e+02	2.932800e+02	3.048300e+02
309	2.987000e+02	2.932800e+02	3.048300e+02
310	2.987000e+02	2.932800e+02	3.048300e+02
311	2.987100e+02	2.940200e+02	3.052600e+02
312	2.987100e+02	2.940200e+02	3.052600e+02
313	2.987100e+02	2.940200e+02	3.052600e+02
314	2.987100e+02	2.940200e+02	3.052600e+02
315	2.987100e+02	2.940200e+02	3.052600e+02
316	2.987100e+02	2.940200e+02	3.052600e+02
317	2.987100e+02	2.940200e+02	3.052600e+02
318	2.987100e+02	2.940200e+02	3.052600e+02
319	2.987100e+02	2.940200e+02	3.052600e+02
320	2.987100e+02	2.940200e+02	3.052600e+02
321	2.987100e+02	2.952700e+02	3.057200e+02
322	2.987100e+02	2.952700e+02	3.057200e+02
323	2.987100e+02	2.952700e+02	3.057200e+02
324	2.987100e+02	2.952700e+02	3.057200e+02
325	2.987100e+02	2.952700e+02	3.057200e+02
326	2.987100e+02	2.952700e+02	3.057200e+02
327	2.987100e+02	2.952700e+02	3.057200e+02
328	2.987100e+02	2.952700e+02	3.057200e+02
329	2.987100e+02	2.952700e+02	3.057200e+02
330	2.987100e+02	2.952700e+02	3.057200e+02
331	2.987100e+02	2.956100e+02	3.064600e+02
332	2.987100e+02	2.956100e+02	3.064600e+02
333	2.987100e+02	2.956100e+02	3.064600e+02
334	2.987100e+02	2.956100e+02	3.064600e+02
335	2.987100e+02	2.956100e+02	3.064600e+02
336	2.987100e+02	2.956100e+02	3.064600e+02
337	2.987100e+02	2.956100e+02	3.064600e+02
338	2.987100e+02	2.956100e+02	3.064600e+02
339	2.987100e+02	2.956100e+02	3.064600e+02
340	2.987100e+02	2.956100e+02	3.064600e+02
341	2.994300e+02	2.961800e+02	3.075900e+02
342	2.994300e+02	2.961800e+02	3.075900e+02
343	2.994300e+02	2.961800e+02	3.075900e+02
344	2.994300e+02	2.961800e+02	3.075900e+02
345	2.994300e+02	2.961800e+02	3.075900e+02
346	2.994300e+02	2.961800e+02	3.075900e+02
347	2.994300e+02	2.961800e+02	3.075900e+02
348	2.994300e+02	2.961800e+02	3.075900e+02
349	2.994300e+02	2.961800e+02	3.075900e+02
350	2.994300e+02	2.961800e+02	3.075900e+02
351	2.994400e+02	2.968800e+02	3.076500e+02
352	2.994400e+02	2.968800e+02	3.076500e+02
353	2.994400e+02	2.968800e+02	3.076500e+02
354	2.994400e+02	2.968800e+02	3.076500e+02
355	2.994400e+02	2.968800e+02	3.076500e+02
356	2.994400e+02	2.968800e+02	3.076500e+02
357	2.994400e+02	2.968800e+02	3.076500e+02
358	2.994400e+02	2.968800e+02	3.076500e+02
359	2.994400e+02	2.968800e+02	3.076500e+02
360	2.994400e+02	2.968800e+02	3.076500e+02
361	3.000600e+02	2.973100e+02	3.078300e+02
362	3.000600e+02	2.973100e+02	3.078300e+02
363	3.000600e+02	2.973100e+02	3.078300e+02
364	3.000600e+02	2.973100e+02	3.078300e+02
365	3.000600e+02	2.973100e+02	3.078300e+02
366	3.000600e+02	2.973100e+02	3.078300e+02
367	3.000600e+02	2.973100e+02	3.078300e+02
368	3.000600e+02	2.973100e+02	3.078300e+02
369	3.000600e+02	2.973100e+02	3.078300e+02
370	3.000600e+02	2.973100e+02	3.078300e+02
371	3.002000e+02	2.976800e+02	3.078600e+02
372	3.002000e+02	2.976800e+02	3.078600e+02
373	3.002000e+02	2.976800e+02	3.078600e+02
374	3.002000e+02	2.976800e+02	3.078600e+02
375	3.002000e+02	2.976800e+02	3.078600e+02
376	3.002000e+02	2.976800e+02	3.078600e+02
377	3.002000e+02	2.976800e+02	3.078600e+02
378	3.002000e+02	2.976800e+02	3.078600e+02
379	3.002000e+02	2.976800e+02	3.078600e+02
380	3.002000e+02	2.976800e+02	3.078600e+02
381	3.002700e+02	2.980600e+02	3.084500e+02
382	3.002700e+02	2.980600e+02	3.084500e+02
383	3.002700e+02	2.980600e+02	3.084500e+02
384	3.002700e+02	2.980600e+02	3.084500e+02
385	3.002700e+02	2.980600e+02	3.084500e+02
386	3.002700e+02	2.980600e+02	3.084500e+02
387	3.002700e+02	2.980600e+02	3.084500e+02
388	3.002700e+02	2.980600e+02	3.084500e+02
389	3.002700e+02	2.980600e+02	3.084500e+02
390	3.002700e+02	2.980600e+02	3.084500e+02


==> EVEx1plot03.dat <==
X	Y	Z	W
1	8.296000e+01	1.238600e+02	1.059900e+02
2	8.296000e+01	1.238600e+02	1.059900e+02
3	8.296000e+01	1.238600e+02	1.059900e+02
4	8.296000e+01	1.238600e+02	1.059900e+02
5	8.296000e+01	1.238600e+02	1.059900e+02
6	8.296000e+01	1.238600e+02	1.059900e+02
7	8.296000e+01	1.238600e+02	1.059900e+02
8	8.296000e+01	1.238600e+02	1.059900e+02
9	8.296000e+01	1.238600e+02	1.059900e+02
10	8.296000e+01	1.238600e+02	1.059900e+02
11	1.945600e+02	2.081100e+02	1.940100e+02
12	1.945600e+02	2.081100e+02	1.940100e+02
13	1.945600e+02	2.081100e+02	1.940100e+02
14	1.945600e+02	2.081100e+02	1.940100e+02
15	1.945600e+02	2.081100e+02	1.940100e+02
16	1.945600e+02	2.081100e+02	1.940100e+02
17	1.945600e+02	2.081100e+02	1.940100e+02
18	1.945600e+02	2.081100e+02	1.940100e+02
19	1.945600e+02	2.081100e+02	1.940100e+02
20	1.945600e+02	2.081100e+02	1.940100e+02
21	2.465800e+02	2.522500e+02	2.437900e+02
22	2.465800e+02	2.522500e+02	2.437900e+02
23	2.465800e+02	2.522500e+02	2.437900e+02
24	2.465800e+02	2.522500e+02	2.437900e+02
25	2.465800e+02	2.522500e+02	2.437900e+02
26	2.465800e+02	2.522500e+02	2.437900e+02
27	2.465800e+02	2.522500e+02	2.437900e+02
28	2.465800e+02	2.522500e+02	2.437900e+02
29	2.465800e+02	2.522500e+02	2.437900e+02
30	2.465800e+02	2.522500e+02	2.437900e+02
31	2.726400e+02	2.837500e+02	2.935400e+02
32	2.726400e+02	2.837500e+02	2.935400e+02
33	2.726400e+02	2.837500e+02	2.935400e+02
34	2.726400e+02	2.837500e+02	2.935400e+02
35	2.726400e+02	2.837500e+02	2.935400e+02
36	2.726400e+02	2.837500e+02	2.935400e+02
37	2.726400e+02	2.837500e+02	2.935400e+02
38	2.726400e+02	2.837500e+02	2.935400e+02
39	2.726400e+02	2.837500e+02	2.935400e+02
40	2.726400e+02	2.837500e+02	2.935400e+02
41	3.149100e+02	3.093800e+02	3.187300e+02
42	3.149100e+02	3.093800e+02	3.187300e+02
43	3.149100e+02	3.093800e+02	3.187300e+02
44	3.149100e+02	3.093800e+02	3.187300e+02
45	3.149100e+02	3.093800e+02	3.187300e+02
46	3.149100e+02	3.093800e+02	3.187300e+02
47	3.149100e+02	3.093800e+02	3.187300e+02
48	3.149100e+02	3.093800e+02	3.187300e+02
49	3.149100e+02	3.093800e+02	3.187300e+02
50	3.149100e+02	3.093800e+02	3.187300e+02
51	3.381300e+02	3.232200e+02	3.392500e+02
52	3.381300e+02	3.232200e+02	3.392500e+02
53	3.381300e+02	3.232200e+02	3.392500e+02
54	3.381300e+02	3.232200e+02	3.392500e+02
55	3.381300e+02	3.232200e+02	3.392500e+02
56	3.381300e+02	3.232200e+02	3.392500e+02
57	3.381300e+02	3.232200e+02	3.392500e+02
58	3.381300e+02	3.232200e+02	3.392500e+02
59	3.381300e+02	3.232200e+02	3.392500e+02
60	3.381300e+02	3.232200e+02	3.392500e+02
61	3.530500e+02	3.320500e+02	3.498600e+02
62	3.530500e+02	3.320500e+02	3.498600e+02
63	3.530500e+02	3.320500e+02	3.498600e+02
64	3.530500e+02	3.320500e+02	3.498600e+02
65	3.530500e+02	3.320500e+02	3.498600e+02
66	3.530500e+02	3.320500e+02	3.498600e+02
67	3.530500e+02	3.320500e+02	3.498600e+02
68	3.530500e+02	3.320500e+02	3.498600e+02
69	3.530500e+02	3.320500e+02	3.498600e+02
70	3.530500e+02	3.320500e+02	3.498600e+02
71	3.626300e+02	3.430500e+02	3.638900e+02
72	3.626300e+02	3.430500e+02	3.638900e+02
73	3.626300e+02	3.430500e+02	3.638900e+02
74	3.626300e+02	3.430500e+02	3.638900e+02
75	3.626300e+02	3.430500e+02	3.638900e+02
76	3.626300e+02	3.430500e+02	3.638900e+02
77	3.626300e+02	3.430500e+02	3.638900e+02
78	3.626300e+02	3.430500e+02	3.638900e+02
79	3.626300e+02	3.430500e+02	3.638900e+02
80	3.626300e+02	3.430500e+02	3.638900e+02
81	3.678000e+02	3.515400e+02	3.790200e+02
82	3.678000e+02	3.515400e+02	3.790200e+02
83	3.678000e+02	3.515400e+02	3.790200e+02
84	3.678000e+02	3.515400e+02	3.790200e+02
85	3.678000e+02	3.515400e+02	3.790200e+02
86	3.678000e+02	3.515400e+02	3.790200e+02
87	3.678000e+02	3.515400e+02	3.790200e+02
88	3.678000e+02	3.515400e+02	3.790200e+02
89	3.678000e+02	3.515400e+02	3.790200e+02
90	3.678000e+02	3.515400e+02	3.790200e+02
91	3.762900e+02	3.578000e+02	3.842900e+02
92	3.762900e+02	3.578000e+02	3.842900e+02
93	3.762900e+02	3.578000e+02	3.842900e+02
94	3.762900e+02	3.578000e+02	3.842900e+02
95	3.762900e+02	3.578000e+02	3.842900e+02
96	3.762900e+02	3.578000e+02	3.842900e+02
97	3.762900e+02	3.578000e+02	3.842900e+02
98	3.762900e+02	3.578000e+02	3.842900e+02
99	3.762900e+02	3.578000e+02	3.842900e+02
100	3.762900e+02	3.578000e+02	3.842900e+02
101	3.812900e+02	3.609100e+02	3.890100e+02
102	3.812900e+02	3.609100e+02	3.890100e+02
103	3.812900e+02	3.609100e+02	3.890100e+02
104	3.812900e+02	3.609100e+02	3.890100e+02
105	3.812900e+02	3.609100e+02	3.890100e+02
106	3.812900e+02	3.609100e+02	3.890100e+02
107	3.812900e+02	3.609100e+02	3.890100e+02
108	3.812900e+02	3.609100e+02	3.890100e+02
109	3.812900e+02	3.609100e+02	3.890100e+02
110	3.812900e+02	3.609100e+02	3.890100e+02
111	3.826600e+02	3.637700e+02	3.914900e+02
112	3.826600e+02	3.637700e+02	3.914900e+02
113	3.826600e+02	3.637700e+02	3.914900e+02
114	3.826600e+02	3.637700e+02	3.914900e+02
115	3.826600e+02	3.637700e+02	3.914900e+02
116	3.826600e+02	3.637700e+02	3.914900e+02
117	3.826600e+02	3.637700e+02	3.914900e+02
118	3.826600e+02	3.637700e+02	3.914900e+02
119	3.826600e+02	3.637700e+02	3.914900e+02
120	3.826600e+02	3.637700e+02	3.914900e+02
121	3.841300e+02	3.685800e+02	3.930900e+02
122	3.841300e+02	3.685800e+02	3.930900e+02
123	3.841300e+02	3.685800e+02	3.930900e+02
124	3.841300e+02	3.685800e+02	3.930900e+02
125	3.841300e+02	3.685800e+02	3.930900e+02
126	3.841300e+02	3.685800e+02	3.930900e+02
127	3.841300e+02	3.685800e+02	3.930900e+02
128	3.841300e+02	3.685800e+02	3.930900e+02
129	3.841300e+02	3.685800e+02	3.930900e+02
130	3.841300e+02	3.685800e+02	3.930900e+02
131	3.872000e+02	3.702600e+02	3.944700e+02
132	3.872000e+02	3.702600e+02	3.944700e+02
133	3.872000e+02	3.702600e+02	3.944700e+02
134	3.872000e+02	3.702600e+02	3.944700e+02
135	3.872000e+02	3.702600e+02	3.944700e+02
136	3.872000e+02	3.702600e+02	3.944700e+02
137	3.872000e+02	3.702600e+02	3.944700e+02
138	3.872000e+02	3.702600e+02	3.944700e+02
139	3.872000e+02	3.702600e+02	3.944700e+02
140	3.872000e+02	3.702600e+02	3.944700e+02
141	3.909500e+02	3.750400e+02	3.972600e+02
142	3.909500e+02	3.750400e+02	3.972600e+02
143	3.909500e+02	3.750400e+02	3.972600e+02
144	3.909500e+02	3.750400e+02	3.972600e+02
145	3.909500e+02	3.750400e+02	3.972600e+02
146	3.909500e+02	3.750400e+02	3.972600e+02
147	3.909500e+02	3.750400e+02	3.972600e+02
148	3.909500e+02	3.750400e+02	3.972600e+02
149	3.909500e+02	3.750400e+02	3.972600e+02
150	3.909500e+02	3.750400e+02	3.972600e+02
151	3.931100e+02	3.764600e+02	3.987100e+02
152	3.931100e+02	3.764600e+02	3.987100e+02
153	3.931100e+02	3.764600e+02	3.987100e+02
154	3.931100e+02	3.764600e+02	3.987100e+02
155	3.931100e+02	3.764600e+02	3.987100e+02
156	3.931100e+02	3.764600e+02	3.987100e+02
157	3.931100e+02	3.764600e+02	3.987100e+02
158	3.931100e+02	3.764600e+02	3.987100e+02
159	3.931100e+02	3.764600e+02	3.987100e+02
160	3.931100e+02	3.764600e+02	3.987100e+02
161	3.950200e+02	3.781600e+02	4.001300e+02
162	3.950200e+02	3.781600e+02	4.001300e+02
163	3.950200e+02	3.781600e+02	4.001300e+02
164	3.950200e+02	3.781600e+02	4.001300e+02
165	3.950200e+02	3.781600e+02	4.001300e+02
166	3.950200e+02	3.781600e+02	4.001300e+02
167	3.950200e+02	3.781600e+02	4.001300e+02
168	3.950200e+02	3.781600e+02	4.001300e+02
169	3.950200e+02	3.781600e+02	4.001300e+02
170	3.950200e+02	3.781600e+02	4.001300e+02
171	3.962200e+02	3.830800e+02	4.011700e+02
172	3.962200e+02	3.830800e+02	4.011700e+02
173	3.962200e+02	3.830800e+02	4.011700e+02
174	3.962200e+02	3.830800e+02	4.011700e+02
175	3.962200e+02	3.830800e+02	4.011700e+02
176	3.962200e+02	3.830800e+02	4.011700e+02
177	3.962200e+02	3.830800e+02	4.011700e+02
178	3.962200e+02	3.830800e+02	4.011700e+02
179	3.962200e+02	3.830800e+02	4.011700e+02
180	3.962200e+02	3.830800e+02	4.011700e+02
181	3.971500e+02	3.840600e+02	4.021900e+02
182	3.971500e+02	3.840600e+02	4.021900e+02
183	3.971500e+02	3.840600e+02	4.021900e+02
184	3.971500e+02	3.840600e+02	4.021900e+02
185	3.971500e+02	3.840600e+02	4.021900e+02
186	3.971500e+02	3.840600e+02	4.021900e+02
187	3.971500e+02	3.840600e+02	4.021900e+02
188	3.971500e+02	3.840600e+02	4.021900e+02
189	3.971500e+02	3.840600e+02	4.021900e+02
190	3.971500e+02	3.840600e+02	4.021900e+02
191	3.982000e+02	3.861000e+02	4.027400e+02
192	3.982000e+02	3.861000e+02	4.027400e+02
193	3.982000e+02	3.861000e+02	4.027400e+02
194	3.982000e+02	3.861000e+02	4.027400e+02
195	3.982000e+02	3.861000e+02	4.027400e+02
196	3.982000e+02	3.861000e+02	4.027400e+02
197	3.982000e+02	3.861000e+02	4.027400e+02
198	3.982000e+02	3.861000e+02	4.027400e+02
199	3.982000e+02	3.861000e+02	4.027400e+02
200	3.982000e+02	3.861000e+02	4.027400e+02
201	3.991500e+02	3.868700e+02	4.028800e+02
202	3.991500e+02	3.868700e+02	4.028800e+02
203	3.991500e+02	3.868700e+02	4.028800e+02
204	3.991500e+02	3.868700e+02	4.028800e+02
205	3.991500e+02	3.868700e+02	4.028800e+02
206	3.991500e+02	3.868700e+02	4.028800e+02
207	3.991500e+02	3.868700e+02	4.028800e+02
208	3.991500e+02	3.868700e+02	4.028800e+02
209	3.991500e+02	3.868700e+02	4.028800e+02
210	3.991500e+02	3.868700e+02	4.028800e+02
211	3.999700e+02	3.897500e+02	4.039500e+02
212	3.999700e+02	3.897500e+02	4.039500e+02
213	3.999700e+02	3.897500e+02	4.039500e+02
214	3.999700e+02	3.897500e+02	4.039500e+02
215	3.999700e+02	3.897500e+02	4.039500e+02
216	3.999700e+02	3.897500e+02	4.039500e+02
217	3.999700e+02	3.897500e+02	4.039500e+02
218	3.999700e+02	3.897500e+02	4.039500e+02
219	3.999700e+02	3.897500e+02	4.039500e+02
220	3.999700e+02	3.897500e+02	4.039500e+02
221	4.004500e+02	3.907000e+02	4.044200e+02
222	4.004500e+02	3.907000e+02	4.044200e+02
223	4.004500e+02	3.907000e+02	4.044200e+02
224	4.004500e+02	3.907000e+02	4.044200e+02
225	4.004500e+02	3.907000e+02	4.044200e+02
226	4.004500e+02	3.907000e+02	4.044200e+02
227	4.004500e+02	3.907000e+02	4.044200e+02
228	4.004500e+02	3.907000e+02	4.044200e+02
229	4.004500e+02	3.907000e+02	4.044200e+02
230	4.004500e+02	3.907000e+02	4.044200e+02
231	4.014000e+02	3.920900e+02	4.046000e+02
232	4.014000e+02	3.920900e+02	4.046000e+02
233	4.014000e+02	3.920900e+02	4.046000e+02
234	4.014000e+02	3.920900e+02	4.046000e+02
235	4.014000e+02	3.920900e+02	4.046000e+02
236	4.014000e+02	3.920900e+02	4.046000e+02
237	4.014000e+02	3.920900e+02	4.046000e+02
238	4.014000e+02	3.920900e+02	4.046000e+02
239	4.014000e+02	3.920900e+02	4.046000e+02
240	4.014000e+02	3.920900e+02	4.046000e+02
241	4.015200e+02	3.923100e+02	4.047000e+02
242	4.015200e+02	3.923100e+02	4.047000e+02
243	4.015200e+02	3.923100e+02	4.047000e+02
244	4.015200e+02	3.923100e+02	4.047000e+02
245	4.015200e+02	3.923100e+02	4.047000e+02
246	4.015200e+02	3.923100e+02	4.047000e+02
247	4.015200e+02	3.923100e+02	4.047000e+02
248	4.015200e+02	3.923100e+02	4.047000e+02
249	4.015200e+02	3.923100e+02	4.047000e+02
250	4.015200e+02	3.923100e+02	4.047000e+02
251	4.015600e+02	3.934800e+02	4.052400e+02
252	4.015600e+02	3.934800e+02	4.052400e+02
253	4.015600e+02	3.934800e+02	4.052400e+02
254	4.015600e+02	3.934800e+02	4.052400e+02
255	4.015600e+02	3.934800e+02	4.052400e+02
256	4.015600e+02	3.934800e+02	4.052400e+02
257	4.015600e+02	3.934800e+02	4.052400e+02
258	4.015600e+02	3.934800e+02	4.052400e+02
259	4.015600e+02	3.934800e+02	4.052400e+02
260	4.015600e+02	3.934800e+02	4.052400e+02
261	4.016400e+02	3.936700e+02	4.053200e+02
262	4.016400e+02	3.936700e+02	4.053200e+02
263	4.016400e+02	3.936700e+02	4.053200e+02
264	4.016400e+02	3.936700e+02	4.053200e+02
265	4.016400e+02	3.936700e+02	4.053200e+02
266	4.016400e+02	3.936700e+02	4.053200e+02
267	4.016400e+02	3.936700e+02	4.053200e+02
268	4.016400e+02	3.936700e+02	4.053200e+02
269	4.016400e+02	3.936700e+02	4.053200e+02
270	4.016400e+02	3.936700e+02	4.053200e+02
271	4.019900e+02	3.942300e+02	4.059100e+02
272	4.019900e+02	3.942300e+02	4.059100e+02
273	4.019900e+02	3.942300e+02	4.059100e+02
274	4.019900e+02	3.942300e+02	4.059100e+02
275	4.019900e+02	3.942300e+02	4.059100e+02
276	4.019900e+02	3.942300e+02	4.059100e+02
277	4.019900e+02	3.942300e+02	4.059100e+02
278	4.019900e+02	3.942300e+02	4.059100e+02
279	4.019900e+02	3.942300e+02	4.059100e+02
280	4.019900e+02	3.942300e+02	4.059100e+02
281	4.021800e+02	3.946200e+02	4.060300e+02
282	4.021800e+02	3.946200e+02	4.060300e+02
283	4.021800e+02	3.946200e+02	4.060300e+02
284	4.021800e+02	3.946200e+02	4.060300e+02
285	4.021800e+02	3.946200e+02	4.060300e+02
286	4.021800e+02	3.946200e+02	4.060300e+02
287	4.021800e+02	3.946200e+02	4.060300e+02
288	4.021800e+02	3.946200e+02	4.060300e+02
289	4.021800e+02	3.946200e+02	4.060300e+02
290	4.021800e+02	3.946200e+02	4.060300e+02
291	4.023000e+02	3.948900e+02	4.062900e+02
292	4.023000e+02	3.948900e+02	4.062900e+02
293	4.023000e+02	3.948900e+02	4.062900e+02
294	4.023000e+02	3.948900e+02	4.062900e+02
295	4.023000e+02	3.948900e+02	4.062900e+02
296	4.023000e+02	3.948900e+02	4.062900e+02
297	4.023000e+02	3.948900e+02	4.062900e+02
298	4.023000e+02	3.948900e+02	4.062900e+02
299	4.023000e+02	3.948900e+02	4.062900e+02
300	4.023000e+02	3.948900e+02	4.062900e+02
301	4.023900e+02	3.949300e+02	4.065400e+02
302	4.023900e+02	3.949300e+02	4.065400e+02
303	4.023900e+02	3.949300e+02	4.065400e+02
304	4.023900e+02	3.949300e+02	4.065400e+02
305	4.023900e+02	3.949300e+02	4.065400e+02
306	4.023900e+02	3.949300e+02	4.065400e+02
307	4.023900e+02	3.949300e+02	4.065400e+02
308	4.023900e+02	3.949300e+02	4.065400e+02
309	4.023900e+02	3.949300e+02	4.065400e+02
310	4.023900e+02	3.949300e+02	4.065400e+02
311	4.029900e+02	3.964600e+02	4.072800e+02
312	4.029900e+02	3.964600e+02	4.072800e+02
313	4.029900e+02	3.964600e+02	4.072800e+02
314	4.029900e+02	3.964600e+02	4.072800e+02
315	4.029900e+02	3.964600e+02	4.072800e+02
316	4.029900e+02	3.964600e+02	4.072800e+02
317	4.029900e+02	3.964600e+02	4.072800e+02
318	4.029900e+02	3.964600e+02	4.072800e+02
319	4.029900e+02	3.964600e+02	4.072800e+02
320	4.029900e+02	3.964600e+02	4.072800e+02
321	4.034400e+02	3.975700e+02	4.073700e+02
322	4.034400e+02	3.975700e+02	4.073700e+02
323	4.034400e+02	3.975700e+02	4.073700e+02
324	4.034400e+02	3.975700e+02	4.073700e+02
325	4.034400e+02	3.975700e+02	4.073700e+02
326	4.034400e+02	3.975700e+02	4.073700e+02
327	4.034400e+02	3.975700e+02	4.073700e+02
328	4.034400e+02	3.975700e+02	4.073700e+02
329	4.034400e+02	3.975700e+02	4.073700e+02
330	4.034400e+02	3.975700e+02	4.073700e+02
331	4.035700e+02	3.982900e+02	4.074600e+02
332	4.035700e+02	3.982900e+02	4.074600e+02
333	4.035700e+02	3.982900e+02	4.074600e+02
334	4.035700e+02	3.982900e+02	4.074600e+02
335	4.035700e+02	3.982900e+02	4.074600e+02
336	4.035700e+02	3.982900e+02	4.074600e+02
337	4.035700e+02	3.982900e+02	4.074600e+02
338	4.035700e+02	3.982900e+02	4.074600e+02
339	4.035700e+02	3.982900e+02	4.074600e+02
340	4.035700e+02	3.982900e+02	4.074600e+02
341	4.044300e+02	3.990200e+02	4.080600e+02
342	4.044300e+02	3.990200e+02	4.080600e+02
343	4.044300e+02	3.990200e+02	4.080600e+02
344	4.044300e+02	3.990200e+02	4.080600e+02
345	4.044300e+02	3.990200e+02	4.080600e+02
346	4.044300e+02	3.990200e+02	4.080600e+02
347	4.044300e+02	3.990200e+02	4.080600e+02
348	4.044300e+02	3.990200e+02	4.080600e+02
349	4.044300e+02	3.990200e+02	4.080600e+02
350	4.044300e+02	3.990200e+02	4.080600e+02
351	4.045400e+02	3.998800e+02	4.084400e+02
352	4.045400e+02	3.998800e+02	4.084400e+02
353	4.045400e+02	3.998800e+02	4.084400e+02
354	4.045400e+02	3.998800e+02	4.084400e+02
355	4.045400e+02	3.998800e+02	4.084400e+02
356	4.045400e+02	3.998800e+02	4.084400e+02
357	4.045400e+02	3.998800e+02	4.084400e+02
358	4.045400e+02	3.998800e+02	4.084400e+02
359	4.045400e+02	3.998800e+02	4.084400e+02
360	4.045400e+02	3.998800e+02	4.084400e+02
361	4.054000e+02	4.000100e+02	4.084400e+02
362	4.054000e+02	4.000100e+02	4.084400e+02
363	4.054000e+02	4.000100e+02	4.084400e+02
364	4.054000e+02	4.000100e+02	4.084400e+02
365	4.054000e+02	4.000100e+02	4.084400e+02
366	4.054000e+02	4.000100e+02	4.084400e+02
367	4.054000e+02	4.000100e+02	4.084400e+02
368	4.054000e+02	4.000100e+02	4.084400e+02
369	4.054000e+02	4.000100e+02	4.084400e+02
370	4.054000e+02	4.000100e+02	4.084400e+02
371	4.058400e+02	4.004200e+02	4.087900e+02
372	4.058400e+02	4.004200e+02	4.087900e+02
373	4.058400e+02	4.004200e+02	4.087900e+02
374	4.058400e+02	4.004200e+02	4.087900e+02
375	4.058400e+02	4.004200e+02	4.087900e+02
376	4.058400e+02	4.004200e+02	4.087900e+02
377	4.058400e+02	4.004200e+02	4.087900e+02
378	4.058400e+02	4.004200e+02	4.087900e+02
379	4.058400e+02	4.004200e+02	4.087900e+02
380	4.058400e+02	4.004200e+02	4.087900e+02
381	4.058400e+02	4.011100e+02	4.091600e+02
382	4.058400e+02	4.011100e+02	4.091600e+02
383	4.058400e+02	4.011100e+02	4.091600e+02
384	4.058400e+02	4.011100e+02	4.091600e+02
385	4.058400e+02	4.011100e+02	4.091600e+02
386	4.058400e+02	4.011100e+02	4.091600e+02
387	4.058400e+02	4.011100e+02	4.091600e+02
388	4.058400e+02	4.011100e+02	4.091600e+02
389	4.058400e+02	4.011100e+02	4.091600e+02
390	4.058400e+02	4.011100e+02	4.091600e+02


==> EVEx1plot04.dat <==
X	Y	Z	W
1	1.885000e+02	2.006000e+02	1.693200e+02
2	1.885000e+02	2.006000e+02	1.693200e+02
3	1.885000e+02	2.006000e+02	1.693200e+02
4	1.885000e+02	2.006000e+02	1.693200e+02
5	1.885000e+02	2.006000e+02	1.693200e+02
6	1.885000e+02	2.006000e+02	1.693200e+02
7	1.885000e+02	2.006000e+02	1.693200e+02
8	1.885000e+02	2.006000e+02	1.693200e+02
9	1.885000e+02	2.006000e+02	1.693200e+02
10	1.885000e+02	2.006000e+02	1.693200e+02
11	2.747000e+02	302	2.650100e+02
12	2.747000e+02	302	2.650100e+02
13	2.747000e+02	302	2.650100e+02
14	2.747000e+02	302	2.650100e+02
15	2.747000e+02	302	2.650100e+02
16	2.747000e+02	302	2.650100e+02
17	2.747000e+02	302	2.650100e+02
18	2.747000e+02	302	2.650100e+02
19	2.747000e+02	302	2.650100e+02
20	2.747000e+02	302	2.650100e+02
21	3.481700e+02	3.490100e+02	3.363800e+02
22	3.481700e+02	3.490100e+02	3.363800e+02
23	3.481700e+02	3.490100e+02	3.363800e+02
24	3.481700e+02	3.490100e+02	3.363800e+02
25	3.481700e+02	3.490100e+02	3.363800e+02
26	3.481700e+02	3.490100e+02	3.363800e+02
27	3.481700e+02	3.490100e+02	3.363800e+02
28	3.481700e+02	3.490100e+02	3.363800e+02
29	3.481700e+02	3.490100e+02	3.363800e+02
30	3.481700e+02	3.490100e+02	3.363800e+02
31	3.837600e+02	4.024600e+02	3.778200e+02
32	3.837600e+02	4.024600e+02	3.778200e+02
33	3.837600e+02	4.024600e+02	3.778200e+02
34	3.837600e+02	4.024600e+02	3.778200e+02
35	3.837600e+02	4.024600e+02	3.778200e+02
36	3.837600e+02	4.024600e+02	3.778200e+02
37	3.837600e+02	4.024600e+02	3.778200e+02
38	3.837600e+02	4.024600e+02	3.778200e+02
39	3.837600e+02	4.024600e+02	3.778200e+02
40	3.837600e+02	4.024600e+02	3.778200e+02
41	4.062300e+02	4.113200e+02	4.202700e+02
42	4.062300e+02	4.113200e+02	4.202700e+02
43	4.062300e+02	4.113200e+02	4.202700e+02
44	4.062300e+02	4.113200e+02	4.202700e+02
45	4.062300e+02	4.113200e+02	4.202700e+02
46	4.062300e+02	4.113200e+02	4.202700e+02
47	4.062300e+02	4.113200e+02	4.202700e+02
48	4.062300e+02	4.113200e+02	4.202700e+02
49	4.062300e+02	4.113200e+02	4.202700e+02
50	4.062300e+02	4.113200e+02	4.202700e+02
51	4.280100e+02	4.282600e+02	4.383600e+02
52	4.280100e+02	4.282600e+02	4.383600e+02
53	4.280100e+02	4.282600e+02	4.383600e+02
54	4.280100e+02	4.282600e+02	4.383600e+02
55	4.280100e+02	4.282600e+02	4.383600e+02
56	4.280100e+02	4.282600e+02	4.383600e+02
57	4.280100e+02	4.282600e+02	4.383600e+02
58	4.280100e+02	4.282600e+02	4.383600e+02
59	4.280100e+02	4.282600e+02	4.383600e+02
60	4.280100e+02	4.282600e+02	4.383600e+02
61	4.360200e+02	4.405700e+02	4.500600e+02
62	4.360200e+02	4.405700e+02	4.500600e+02
63	4.360200e+02	4.405700e+02	4.500600e+02
64	4.360200e+02	4.405700e+02	4.500600e+02
65	4.360200e+02	4.405700e+02	4.500600e+02
66	4.360200e+02	4.405700e+02	4.500600e+02
67	4.360200e+02	4.405700e+02	4.500600e+02
68	4.360200e+02	4.405700e+02	4.500600e+02
69	4.360200e+02	4.405700e+02	4.500600e+02
70	4.360200e+02	4.405700e+02	4.500600e+02
71	4.423900e+02	4.462900e+02	4.608200e+02
72	4.423900e+02	4.462900e+02	4.608200e+02
73	4.423900e+02	4.462900e+02	4.608200e+02
74	4.423900e+02	4.462900e+02	4.608200e+02
75	4.423900e+02	4.462900e+02	4.608200e+02
76	4.423900e+02	4.462900e+02	4.608200e+02
77	4.423900e+02	4.462900e+02	4.608200e+02
78	4.423900e+02	4.462900e+02	4.608200e+02
79	4.423900e+02	4.462900e+02	4.608200e+02
80	4.423900e+02	4.462900e+02	4.608200e+02
81	4.542000e+02	4.571900e+02	4.652500e+02
82	4.542000e+02	4.571900e+02	4.652500e+02
83	4.542000e+02	4.571900e+02	4.652500e+02
84	4.542000e+02	4.571900e+02	4.652500e+02
85	4.542000e+02	4.571900e+02	4.652500e+02
86	4.542000e+02	4.571900e+02	4.652500e+02
87	4.542000e+02	4.571900e+02	4.652500e+02
88	4.542000e+02	4.571900e+02	4.652500e+02
89	4.542000e+02	4.571900e+02	4.652500e+02
90	4.542000e+02	4.571900e+02	4.652500e+02
91	4.590300e+02	4.621300e+02	4.689800e+02
92	4.590300e+02	4.621300e+02	4.689800e+02
93	4.590300e+02	4.621300e+02	4.689800e+02
94	4.590300e+02	4.621300e+02	4.689800e+02
95	4.590300e+02	4.621300e+02	4.689800e+02
96	4.590300e+02	4.621300e+02	4.689800e+02
97	4.590300e+02	4.621300e+02	4.689800e+02
98	4.590300e+02	4.621300e+02	4.689800e+02
99	4.590300e+02	4.621300e+02	4.689800e+02
100	4.590300e+02	4.621300e+02	4.689800e+02
101	4.644900e+02	4.679300e+02	4.720300e+02
102	4.644900e+02	4.679300e+02	4.720300e+02
103	4.644900e+02	4.679300e+02	4.720300e+02
104	4.644900e+02	4.679300e+02	4.720300e+02
105	4.644900e+02	4.679300e+02	4.720300e+02
106	4.644900e+02	4.679300e+02	4.720300e+02
107	4.644900e+02	4.679300e+02	4.720300e+02
108	4.644900e+02	4.679300e+02	4.720300e+02
109	4.644900e+02	4.679300e+02	4.720300e+02
110	4.644900e+02	4.679300e+02	4.720300e+02
111	4.664000e+02	4.699400e+02	4.749100e+02
112	4.664000e+02	4.699400e+02	4.749100e+02
113	4.664000e+02	4.699400e+02	4.749100e+02
114	4.664000e+02	4.699400e+02	4.749100e+02
115	4.664000e+02	4.699400e+02	4.749100e+02
116	4.664000e+02	4.699400e+02	4.749100e+02
117	4.664000e+02	4.699400e+02	4.749100e+02
118	4.664000e+02	4.699400e+02	4.749100e+02
119	4.664000e+02	4.699400e+02	4.749100e+02
120	4.664000e+02	4.699400e+02	4.749100e+02
121	4.695800e+02	4.727600e+02	4.786700e+02
122	4.695800e+02	4.727600e+02	4.786700e+02
123	4.695800e+02	4.727600e+02	4.786700e+02
124	4.695800e+02	4.727600e+02	4.786700e+02
125	4.695800e+02	4.727600e+02	4.786700e+02
126	4.695800e+02	4.727600e+02	4.786700e+02
127	4.695800e+02	4.727600e+02	4.786700e+02
128	4.695800e+02	4.727600e+02	4.786700e+02
129	4.695800e+02	4.727600e+02	4.786700e+02
130	4.695800e+02	4.727600e+02	4.786700e+02
131	4.729700e+02	4.740400e+02	4.820200e+02
132	4.729700e+02	4.740400e+02	4.820200e+02
133	4.729700e+02	4.740400e+02	4.820200e+02
134	4.729700e+02	4.740400e+02	4.820200e+02
135	4.729700e+02	4.740400e+02	4.820200e+02
136	4.729700e+02	4.740400e+02	4.820200e+02
137	4.729700e+02	4.740400e+02	4.820200e+02
138	4.729700e+02	4.740400e+02	4.820200e+02
139	4.729700e+02	4.740400e+02	4.820200e+02
140	4.729700e+02	4.740400e+02	4.820200e+02
141	4.750400e+02	4.750700e+02	4.834000e+02
142	4.750400e+02	4.750700e+02	4.834000e+02
143	4.750400e+02	4.750700e+02	4.834000e+02
144	4.750400e+02	4.750700e+02	4.834000e+02
145	4.750400e+02	4.750700e+02	4.834000e+02
146	4.750400e+02	4.750700e+02	4.834000e+02
147	4.750400e+02	4.750700e+02	4.834000e+02
148	4.750400e+02	4.750700e+02	4.834000e+02
149	4.750400e+02	4.750700e+02	4.834000e+02
150	4.750400e+02	4.750700e+02	4.834000e+02
151	4.799100e+02	4.759100e+02	4.859800e+02
152	4.799100e+02	4.759100e+02	4.859800e+02
153	4.799100e+02	4.759100e+02	4.859800e+02
154	4.799100e+02	4.759100e+02	4.859800e+02
155	4.799100e+02	4.759100e+02	4.859800e+02
156	4.799100e+02	4.759100e+02	4.859800e+02
157	4.799100e+02	4.759100e+02	4.859800e+02
158	4.799100e+02	4.759100e+02	4.859800e+02
159	4.799100e+02	4.759100e+02	4.859800e+02
160	4.799100e+02	4.759100e+02	4.859800e+02
161	4.814200e+02	4.778000e+02	4.882400e+02
162	4.814200e+02	4.778000e+02	4.882400e+02
163	4.814200e+02	4.778000e+02	4.882400e+02
164	4.814200e+02	4.778000e+02	4.882400e+02
165	4.814200e+02	4.778000e+02	4.882400e+02
166	4.814200e+02	4.778000e+02	4.882400e+02
167	4.814200e+02	4.778000e+02	4.882400e+02
168	4.814200e+02	4.778000e+02	4.882400e+02
169	4.814200e+02	4.778000e+02	4.882400e+02
170	4.814200e+02	4.778000e+02	4.882400e+02
171	4.822800e+02	4.789000e+02	489
172	4.822800e+02	4.789000e+02	489
173	4.822800e+02	4.789000e+02	489
174	4.822800e+02	4.789000e+02	489
175	4.822800e+02	4.789000e+02	489
176	4.822800e+02	4.789000e+02	489
177	4.822800e+02	4.789000e+02	489
178	4.822800e+02	4.789000e+02	489
179	4.822800e+02	4.789000e+02	489
180	4.822800e+02	4.789000e+02	489
181	4.828600e+02	4.796600e+02	4.896700e+02
182	4.828600e+02	4.796600e+02	4.896700e+02
183	4.828600e+02	4.796600e+02	4.896700e+02
184	4.828600e+02	4.796600e+02	4.896700e+02
185	4.828600e+02	4.796600e+02	4.896700e+02
186	4.828600e+02	4.796600e+02	4.896700e+02
187	4.828600e+02	4.796600e+02	4.896700e+02
188	4.828600e+02	4.796600e+02	4.896700e+02
189	4.828600e+02	4.796600e+02	4.896700e+02
190	4.828600e+02	4.796600e+02	4.896700e+02
191	4.841600e+02	4.804800e+02	4.918100e+02
192	4.841600e+02	4.804800e+02	4.918100e+02
193	4.841600e+02	4.804800e+02	4.918100e+02
194	4.841600e+02	4.804800e+02	4.918100e+02
195	4.841600e+02	4.804800e+02	4.918100e+02
196	4.841600e+02	4.804800e+02	4.918100e+02
197	4.841600e+02	4.804800e+02	4.918100e+02
198	4.841600e+02	4.804800e+02	4.918100e+02
199	4.841600e+02	4.804800e+02	4.918100e+02
200	4.841600e+02	4.804800e+02	4.918100e+02
201	4.862800e+02	4.819000e+02	4.921600e+02
202	4.862800e+02	4.819000e+02	4.921600e+02
203	4.862800e+02	4.819000e+02	4.921600e+02
204	4.862800e+02	4.819000e+02	4.921600e+02
205	4.862800e+02	4.819000e+02	4.921600e+02
206	4.862800e+02	4.819000e+02	4.921600e+02
207	4.862800e+02	4.819000e+02	4.921600e+02
208	4.862800e+02	4.819000e+02	4.921600e+02
209	4.862800e+02	4.819000e+02	4.921600e+02
210	4.862800e+02	4.819000e+02	4.921600e+02
211	4.877200e+02	483	4.936700e+02
212	4.877200e+02	483	4.936700e+02
213	4.877200e+02	483	4.936700e+02
214	4.877200e+02	483	4.936700e+02
215	4.877200e+02	483	4.936700e+02
216	4.877200e+02	483	4.936700e+02
217	4.877200e+02	483	4.936700e+02
218	4.877200e+02	483	4.936700e+02
219	4.877200e+02	483	4.936700e+02
220	4.877200e+02	483	4.936700e+02
221	4.887100e+02	4.836700e+02	4.939400e+02
222	4.887100e+02	4.836700e+02	4.939400e+02
223	4.887100e+02	4.836700e+02	4.939400e+02
224	4.887100e+02	4.836700e+02	4.939400e+02
225	4.887100e+02	4.836700e+02	4.939400e+02
226	4.887100e+02	4.836700e+02	4.939400e+02
227	4.887100e+02	4.836700e+02	4.939400e+02
228	4.887100e+02	4.836700e+02	4.939400e+02
229	4.887100e+02	4.836700e+02	4.939400e+02
230	4.887100e+02	4.836700e+02	4.939400e+02
231	4.889800e+02	4.847700e+02	4.949100e+02
232	4.889800e+02	4.847700e+02	4.949100e+02
233	4.889800e+02	4.847700e+02	4.949100e+02
234	4.889800e+02	4.847700e+02	4.949100e+02
235	4.889800e+02	4.847700e+02	4.949100e+02
236	4.889800e+02	4.847700e+02	4.949100e+02
237	4.889800e+02	4.847700e+02	4.949100e+02
238	4.889800e+02	4.847700e+02	4.949100e+02
239	4.889800e+02	4.847700e+02	4.949100e+02
240	4.889800e+02	4.847700e+02	4.949100e+02
241	4.894900e+02	4.857900e+02	4.957600e+02
242	4.894900e+02	4.857900e+02	4.957600e+02
243	4.894900e+02	4.857900e+02	4.957600e+02
244	4.894900e+02	4.857900e+02	4.957600e+02
245	4.894900e+02	4.857900e+02	4.957600e+02
246	4.894900e+02	4.857900e+02	4.957600e+02
247	4.894900e+02	4.857900e+02	4.957600e+02
248	4.894900e+02	4.857900e+02	4.957600e+02
249	4.894900e+02	4.857900e+02	4.957600e+02
250	4.894900e+02	4.857900e+02	4.957600e+02
251	4.899000e+02	4.876000e+02	496
252	4.899000e+02	4.876000e+02	496
253	4.899000e+02	4.876000e+02	496
254	4.899000e+02	4.876000e+02	496
255	4.899000e+02	4.876000e+02	496
256	4.899000e+02	4.876000e+02	496
257	4.899000e+02	4.876000e+02	496
258	4.899000e+02	4.876000e+02	496
259	4.899000e+02	4.876000e+02	496
260	4.899000e+02	4.876000e+02	496
261	4.911000e+02	4.885500e+02	4.964100e+02
262	4.911000e+02	4.885500e+02	4.964100e+02
263	4.911000e+02	4.885500e+02	4.964100e+02
264	4.911000e+02	4.885500e+02	4.964100e+02
265	4.911000e+02	4.885500e+02	4.964100e+02
266	4.911000e+02	4.885500e+02	4.964100e+02
267	4.911000e+02	4.885500e+02	4.964100e+02
268	4.911000e+02	4.885500e+02	4.964100e+02
269	4.911000e+02	4.885500e+02	4.964100e+02
270	4.911000e+02	4.885500e+02	4.964100e+02
271	4.918500e+02	4.891100e+02	4.969400e+02
272	4.918500e+02	4.891100e+02	4.969400e+02
273	4.918500e+02	4.891100e+02	4.969400e+02
274	4.918500e+02	4.891100e+02	4.969400e+02
275	4.918500e+02	4.891100e+02	4.969400e+02
276	4.918500e+02	4.891100e+02	4.969400e+02
277	4.918500e+02	4.891100e+02	4.969400e+02
278	4.918500e+02	4.891100e+02	4.969400e+02
279	4.918500e+02	4.891100e+02	4.969400e+02
280	4.918500e+02	4.891100e+02	4.969400e+02
281	4.920200e+02	4.895500e+02	4.971000e+02
282	4.920200e+02	4.895500e+02	4.971000e+02
283	4.920200e+02	4.895500e+02	4.971000e+02
284	4.920200e+02	4.895500e+02	4.971000e+02
285	4.920200e+02	4.895500e+02	4.971000e+02
286	4.920200e+02	4.895500e+02	4.971000e+02
287	4.920200e+02	4.895500e+02	4.971000e+02
288	4.920200e+02	4.895500e+02	4.971000e+02
289	4.920200e+02	4.895500e+02	4.971000e+02
290	4.920200e+02	4.895500e+02	4.971000e+02
291	4.935200e+02	4.899300e+02	4.971400e+02
292	4.935200e+02	4.899300e+02	4.971400e+02
293	4.935200e+02	4.899300e+02	4.971400e+02
294	4.935200e+02	4.899300e+02	4.971400e+02
295	4.935200e+02	4.899300e+02	4.971400e+02
296	4.935200e+02	4.899300e+02	4.971400e+02
297	4.935200e+02	4.899300e+02	4.971400e+02
298	4.935200e+02	4.899300e+02	4.971400e+02
299	4.935200e+02	4.899300e+02	4.971400e+02
300	4.935200e+02	4.899300e+02	4.971400e+02
301	4.935300e+02	4.914800e+02	4.971800e+02
302	4.935300e+02	4.914800e+02	4.971800e+02
303	4.935300e+02	4.914800e+02	4.971800e+02
304	4.935300e+02	4.914800e+02	4.971800e+02
305	4.935300e+02	4.914800e+02	4.971800e+02
306	4.935300e+02	4.914800e+02	4.971800e+02
307	4.935300e+02	4.914800e+02	4.971800e+02
308	4.935300e+02	4.914800e+02	4.971800e+02
309	4.935300e+02	4.914800e+02	4.971800e+02
310	4.935300e+02	4.914800e+02	4.971800e+02
311	4.942300e+02	4.915100e+02	4.972700e+02
312	4.942300e+02	4.915100e+02	4.972700e+02
313	4.942300e+02	4.915100e+02	4.972700e+02
314	4.942300e+02	4.915100e+02	4.972700e+02
315	4.942300e+02	4.915100e+02	4.972700e+02
316	4.942300e+02	4.915100e+02	4.972700e+02
317	4.942300e+02	4.915100e+02	4.972700e+02
318	4.942300e+02	4.915100e+02	4.972700e+02
319	4.942300e+02	4.915100e+02	4.972700e+02
320	4.942300e+02	4.915100e+02	4.972700e+02
321	4.945600e+02	4.915800e+02	4.973800e+02
322	4.945600e+02	4.915800e+02	4.973800e+02
323	4.945600e+02	4.915800e+02	4.973800e+02
324	4.945600e+02	4.915800e+02	4.973800e+02
325	4.945600e+02	4.915800e+02	4.973800e+02
326	4.945600e+02	4.915800e+02	4.973800e+02
327	4.945600e+02	4.915800e+02	4.973800e+02
328	4.945600e+02	4.915800e+02	4.973800e+02
329	4.945600e+02	4.915800e+02	4.973800e+02
330	4.945600e+02	4.915800e+02	4.973800e+02
331	4.948400e+02	4.918600e+02	4.974900e+02
332	4.948400e+02	4.918600e+02	4.974900e+02
333	4.948400e+02	4.918600e+02	4.974900e+02
334	4.948400e+02	4.918600e+02	4.974900e+02
335	4.948400e+02	4.918600e+02	4.974900e+02
336	4.948400e+02	4.918600e+02	4.974900e+02
337	4.948400e+02	4.918600e+02	4.974900e+02
338	4.948400e+02	4.918600e+02	4.974900e+02
339	4.948400e+02	4.918600e+02	4.974900e+02
340	4.948400e+02	4.918600e+02	4.974900e+02
341	4.950600e+02	4.925100e+02	4.977200e+02
342	4.950600e+02	4.925100e+02	4.977200e+02
343	4.950600e+02	4.925100e+02	4.977200e+02
344	4.950600e+02	4.925100e+02	4.977200e+02
345	4.950600e+02	4.925100e+02	4.977200e+02
346	4.950600e+02	4.925100e+02	4.977200e+02
347	4.950600e+02	4.925100e+02	4.977200e+02
348	4.950600e+02	4.925100e+02	4.977200e+02
349	4.950600e+02	4.925100e+02	4.977200e+02
350	4.950600e+02	4.925100e+02	4.977200e+02
351	4.951000e+02	4.930900e+02	4.977500e+02
352	4.951000e+02	4.930900e+02	4.977500e+02
353	4.951000e+02	4.930900e+02	4.977500e+02
354	4.951000e+02	4.930900e+02	4.977500e+02
355	4.951000e+02	4.930900e+02	4.977500e+02
356	4.951000e+02	4.930900e+02	4.977500e+02
357	4.951000e+02	4.930900e+02	4.977500e+02
358	4.951000e+02	4.930900e+02	4.977500e+02
359	4.951000e+02	4.930900e+02	4.977500e+02
360	4.951000e+02	4.930900e+02	4.977500e+02
361	4.958100e+02	4.934300e+02	4.977800e+02
362	4.958100e+02	4.934300e+02	4.977800e+02
363	4.958100e+02	4.934300e+02	4.977800e+02
364	4.958100e+02	4.934300e+02	4.977800e+02
365	4.958100e+02	4.934300e+02	4.977800e+02
366	4.958100e+02	4.934300e+02	4.977800e+02
367	4.958100e+02	4.934300e+02	4.977800e+02
368	4.958100e+02	4.934300e+02	4.977800e+02
369	4.958100e+02	4.934300e+02	4.977800e+02
370	4.958100e+02	4.934300e+02	4.977800e+02
371	4.960600e+02	4.940200e+02	4.979500e+02
372	4.960600e+02	4.940200e+02	4.979500e+02
373	4.960600e+02	4.940200e+02	4.979500e+02
374	4.960600e+02	4.940200e+02	4.979500e+02
375	4.960600e+02	4.940200e+02	4.979500e+02
376	4.960600e+02	4.940200e+02	4.979500e+02
377	4.960600e+02	4.940200e+02	4.979500e+02
378	4.960600e+02	4.940200e+02	4.979500e+02
379	4.960600e+02	4.940200e+02	4.979500e+02
380	4.960600e+02	4.940200e+02	4.979500e+02
381	4.961000e+02	4.944400e+02	4.988100e+02
382	4.961000e+02	4.944400e+02	4.988100e+02
383	4.961000e+02	4.944400e+02	4.988100e+02
384	4.961000e+02	4.944400e+02	4.988100e+02
385	4.961000e+02	4.944400e+02	4.988100e+02
386	4.961000e+02	4.944400e+02	4.988100e+02
387	4.961000e+02	4.944400e+02	4.988100e+02
388	4.961000e+02	4.944400e+02	4.988100e+02
389	4.961000e+02	4.944400e+02	4.988100e+02
390	4.961000e+02	4.944400e+02	4.988100e+02


==> EVplotAverage.dat <==
X	Y	Z	W
0	0	0	0
10	4.357841e+01	4.304691e+01	4.327471e+01
20	6.461589e+01	6.217494e+01	6.452638e+01
30	7.781762e+01	7.406907e+01	7.844531e+01
40	8.713588e+01	8.232527e+01	8.828167e+01
50	9.350033e+01	8.856319e+01	9.531395e+01
60	9.820813e+01	9.336945e+01	1.007237e+02
70	1.019486e+02	9.725311e+01	1.049487e+02
80	1.049413e+02	1.002661e+02	1.083823e+02
90	1.074808e+02	1.026802e+02	1.112069e+02
100	1.094258e+02	1.048471e+02	1.134990e+02
110	1.111392e+02	1.067250e+02	1.153859e+02
120	1.126397e+02	1.083869e+02	1.171009e+02
130	1.139527e+02	1.098498e+02	1.186331e+02
140	1.151198e+02	1.111116e+02	1.199641e+02
150	1.161618e+02	1.122386e+02	1.210558e+02
160	1.170819e+02	1.133152e+02	1.220960e+02
170	1.178876e+02	1.142048e+02	1.229554e+02
180	1.185866e+02	1.150399e+02	1.238131e+02
190	1.192533e+02	1.158287e+02	1.245422e+02
200	1.198756e+02	1.164982e+02	1.252311e+02
210	1.203940e+02	1.171540e+02	1.258341e+02
220	1.209203e+02	1.177333e+02	1.263919e+02
230	1.213936e+02	1.183042e+02	1.269050e+02
240	1.218459e+02	1.188179e+02	1.273971e+02
250	1.222728e+02	1.192908e+02	1.278250e+02
260	1.226716e+02	1.197726e+02	1.282274e+02
270	1.230407e+02	1.202177e+02	1.286024e+02
280	1.234034e+02	1.206171e+02	1.289177e+02
290	1.237218e+02	1.209624e+02	1.292389e+02
300	1.240605e+02	1.213027e+02	1.295307e+02
310	1.243647e+02	1.216361e+02	1.297995e+02
320	1.246444e+02	1.219513e+02	1.300644e+02
330	1.249202e+02	1.222636e+02	1.303177e+02
340	1.251842e+02	1.225511e+02	1.305645e+02
350	1.254214e+02	1.228278e+02	1.307811e+02
360	1.256600e+02	1.230623e+02	1.309973e+02
370	1.258750e+02	1.233190e+02	1.311911e+02
380	1.260925e+02	1.235478e+02	1.313714e+02
390	1.262808e+02	1.237686e+02	1.315438e+02
400	1.262808e+02	1.237686e+02	1.315438e+02

